On the rightmost eigenvalue of non-Hermitian random matrices

We establish a precise three-term asymptotic expansion, with an optimal estimate of the error term, for the rightmost eigenvalue of an $n\times n$ random matrix with independent identically distributed complex entries as $n$ tends to infinity. All terms in the expansion are universal.

==> 1000c.csv <==
9.460710640063560994e-01,-2.079479667415465860e-01
9.435376282110976565e-01,9.663289768214272657e-02
8.692835929444118204e-01,2.377402918323126835e-01
8.125314361311972711e-01,-2.828454831362781641e-01
8.063952577008667300e-01,-9.993626726047089015e-02
9.335417515367999686e-01,3.056555922952078341e-01
8.087096981367319914e-01,-5.207311894150619125e-01
9.226803311614264480e-01,1.062157898004451040e-01
8.956853975091610964e-01,-2.562801733725754705e-01
9.040876609388893703e-01,-1.588242254938102560e-01
9.790107534605625439e-01,-6.460112371648690788e-02
9.634219456590399355e-01,1.232565510298179179e-01
8.159170005003505421e-01,4.639516144939860864e-01
8.779277049766852636e-01,-3.375098870908204707e-01
8.698054582427934278e-01,-1.977417338980788641e-01
8.777524147574472524e-01,3.724139713153636067e-02
9.310058494844334342e-01,4.307285561148789244e-01
9.809912540488572308e-01,-7.179265591624219012e-02
9.195666740510861636e-01,7.164173243003868138e-03
8.570630923718615124e-01,-2.670040757369616102e-01
8.846189228779628433e-01,1.149337321345206553e-01
8.020230848567957427e-01,-4.588134427784570230e-02
1.030777770710662455e+00,-1.428672254182701551e-02
9.420039398294911548e-01,9.990190636314702499e-02
8.181851526181034284e-01,2.861051785983674822e-01
8.695796775333031192e-01,-1.125577359152408752e-01
8.061892147873965797e-01,-3.447117864955168698e-01
9.597675328697777841e-01,4.172040062628415980e-01
8.188302244490583970e-01,5.083107324609237310e-01
8.991377982714631178e-01,-3.601863142004172458e-01
9.173343381352635495e-01,1.444955481803265607e-01
8.429067555936269329e-01,2.485939362908886618e-01
8.193155189466544419e-01,-1.587358047111517012e-01
8.554473493068408541e-01,4.938397167217413730e-01
9.526180469708434018e-01,-1.831182235755215992e-01
8.838879000028847521e-01,-2.713583661683323101e-01
8.969015586114951200e-01,5.481604070531058415e-02
8.228904754368914221e-01,-2.256826531651980605e-01
1.003896499548990073e+00,-7.479529646039820290e-02
8.226074590569580902e-01,-4.515712020860772613e-01
8.978944288575381183e-01,1.179605753370879390e-01
8.802404753041751517e-01,-1.427323978889293854e-01
8.096827323736165427e-01,-6.857292396829869907e-02
9.898125964159152357e-01,5.820356889584701182e-02
8.898089729074543097e-01,-1.530661821453050409e-01
8.278188744152424894e-01,-3.042470681175706293e-01
8.458816811003666558e-01,2.911910339042467766e-01
8.235963401357043745e-01,1.277250716498699867e-01
9.297881964303769120e-01,3.033897137815234624e-01
9.582098188354677415e-01,-6.276119495416468408e-03
8.591267263711847013e-01,2.975767670373458129e-01
8.500219462646390056e-01,-2.894729270309496783e-01
8.188763672131091909e-01,6.003527524317235908e-01
9.481122579857910182e-01,1.595758572963120181e-01
8.099261426986016366e-01,-3.469508474676023524e-01
8.278876493566587058e-01,9.553496363920646606e-02
1.013210187373577043e+00,2.454369933247641522e-01
1.017129223619609446e+00,7.616887552627753244e-02
8.180936405993469718e-01,4.554836715929259650e-01
8.521838637618142087e-01,-4.183301202298360666e-01
9.196024607091388692e-01,-2.089594917760454196e-01
8.983586624121532305e-01,-2.147484881840767967e-02
9.734600248427656144e-01,-1.216657031999258815e-01
9.369814843469169707e-01,2.890106792430526261e-01
9.598473072281027418e-01,7.791780917087245961e-02
8.140123745423849533e-01,4.736037638975005848e-01
8.254871930202106745e-01,3.093312651736170385e-02
9.600272938678544588e-01,2.539322738286759265e-02
9.382736051565323532e-01,-1.285978102270710077e-01
8.211871745992040950e-01,2.674406094026286484e-01
8.193675985641667436e-01,4.679185937625988251e-02
8.683806474707944645e-01,-2.621858415702128520e-01
9.098344899084163107e-01,1.529621826080173885e-01
8.237647393681957197e-01,-6.941600899996866469e-02
8.058536621261910282e-01,3.341110256395762174e-02
9.907045098855642440e-01,-1.222668472475077067e-01
8.117120924603550280e-01,5.584311482470050159e-01
8.566065156149849091e-01,2.744183887202127359e-01
8.417524086537943040e-01,-1.310546713868293023e-01
8.231821363398288405e-01,-3.340049180905248910e-02
9.653027874867148306e-01,4.370956223534490093e-01
1.049604104726837184e+00,1.700328182935449961e-01
9.232153096951404292e-01,-3.420366027007980536e-01
8.891899612344591475e-01,-3.841789476653071911e-01
9.240684820298270541e-01,-2.267535072394774587e-01
8.653578800206944699e-01,2.274955938074260664e-01
8.245021088810940979e-01,3.718975467710100569e-02
1.007082493295819114e+00,-1.186928130044569984e-01
9.534954301107516628e-01,8.747971871320035786e-02
8.736120809742879967e-01,3.884310403765656727e-01
8.334999848344404327e-01,-2.142044097353208165e-01
8.219393329122963721e-01,9.488291165731550791e-02
9.682909936409538343e-01,1.311739957124632705e-01
8.370685684165646290e-01,4.696325347149744589e-01
9.293024621285791431e-01,-1.528868259453406153e-01
8.464149427875946596e-01,-3.575566837473650450e-01
8.499196060108218376e-01,9.450340209303789707e-02
8.630820947148288846e-01,5.063850187075478182e-01
9.544910559499821812e-01,2.340000741346580093e-01
8.572932961504616811e-01,-7.049111164916631311e-02
8.053428238205769807e-01,1.037951772221102770e-01
9.428158069694806409e-01,-2.572362371447227125e-01
8.801174220037888407e-01,2.408674929288729671e-01
8.199020101343508227e-01,1.177138845112865595e-01
8.108409120441536500e-01,-8.383007751315030287e-02
8.354045173369384347e-01,-5.638395525919112083e-01
9.804707420085516656e-01,1.158156156808548692e-01
8.189793743196872589e-01,5.162083277372936374e-01
8.718821966254581834e-01,3.686080888893279450e-01
9.238391131275898172e-01,1.054053294564181731e-01
8.273028001341871107e-01,-3.396958317158633167e-01
9.952110180294759800e-01,2.584090348600066034e-01
8.236152046324162201e-01,-5.565859066216485296e-01
9.472798376235341822e-01,-2.372553172461208670e-01
8.291487735008308269e-01,-3.432515282895056696e-01
8.686429728788930271e-01,6.051597625452654478e-02
1.060552199669444473e+00,-9.581451431590211343e-02
9.477788960099254867e-01,1.826597094575898028e-01
9.400328180254050592e-01,1.011190019802653967e-01
8.458562509047742317e-01,-3.946779735657628407e-01
8.023922784840611389e-01,-1.508394899511409648e-01
9.074391837301780672e-01,-3.602539287761367115e-01
9.645567186567042262e-01,4.886629774857479368e-03
8.247734876827708117e-01,5.085162736384968296e-01
9.234240701668472440e-01,-2.570695057573815778e-01
8.496865671650432050e-01,3.653447657631552770e-01
8.062220450052759446e-01,6.078786773783094732e-01
9.530602112237923640e-01,-2.647501153121807338e-01
8.247178115002794518e-01,-5.407406188050051243e-01
8.811976188888965833e-01,4.232889192587184768e-01
9.618342025332317080e-01,1.087526706807499660e-01
8.830028307724502312e-01,3.289549622783655702e-01
8.514838079738384913e-01,1.113203350636372407e-01
8.086470288788940586e-01,-3.035959087212209973e-01
9.512055036813785724e-01,-1.765310193309624076e-01
8.702318316678786525e-01,-3.625332790106391978e-01
9.371158531452309370e-01,1.028968647857587786e-02
8.584018301308105059e-01,3.101224392769811877e-01
9.431636554667266470e-01,1.271790061632239732e-01
8.471055712930122272e-01,3.629801699604416898e-01
9.109455233995450429e-01,-1.341050826218595227e-01
8.668276211029288802e-01,-5.141254694939859787e-02
8.291058000324796895e-01,-9.364698307197796834e-02
9.899737036801083967e-01,-2.269699560672444882e-01
9.623531710131700834e-01,2.664686846118140551e-01
8.746836799113189009e-01,3.459447392677442723e-01
8.994740924536422932e-01,-3.919906019648270769e-03
8.414994341755407392e-01,8.462547702218596590e-02
9.587072055796705961e-01,1.565764409895652187e-01
9.466322923018128943e-01,-1.621810809339067905e-01
8.030946402105130222e-01,-4.519230677372900740e-01
9.048204972785369726e-01,2.072143511567798302e-01
8.631482547799953498e-01,-1.450162920304476355e-01
8.258794268893877577e-01,2.429920330547956087e-01
8.297924567684650254e-01,-5.490924119202876819e-01
9.059043318700398251e-01,-3.965309717157954328e-01
9.420081143830725257e-01,2.668048003771796295e-01
8.966244674118741820e-01,8.485250683804004823e-02
8.915832604329242406e-01,-5.318371337526593690e-02
8.087875849025608632e-01,-2.731770044940719511e-01
8.344721401165701158e-01,-6.884329719032196426e-02
1.049106688401077569e+00,1.574839877045542957e-01
8.653683482463983001e-01,-4.791019676053952514e-01
9.435386054580490178e-01,3.287925934228951852e-01
8.442035485730209343e-01,4.819172564801653125e-01
9.341500168456532416e-01,2.189156044400394213e-02
8.530043773215021385e-01,-1.400054153798427625e-01
8.647726523833020318e-01,-9.042075175412149501e-02
9.243905936242401422e-01,-2.864377815293189800e-01
8.914808701685693615e-01,1.774469609388402702e-01
8.003974790972612219e-01,-1.378113791649611952e-01
8.507443086621998551e-01,-6.269595923485269395e-01
1.037474034748079754e+00,1.848920126269348319e-01
8.212725742181716804e-01,1.694044097063331922e-01
8.427254625829211365e-01,-5.905893919126457142e-02
8.337697017543386213e-01,-5.578851015901293842e-01
9.166314703935047881e-01,3.328582363822824575e-01
8.951090759434636723e-01,-1.579553139115199289e-01
8.448973119712247515e-01,-2.929076028769629358e-01
8.854152028840591715e-01,-2.018693402929505609e-02
8.755055705185756931e-01,1.548746769106906507e-01
8.764625951039919372e-01,6.085951848508304174e-01
9.616145105810420812e-01,-2.047025018239345684e-01
9.469814574969909193e-01,4.190131687879342093e-02
9.268109005640319253e-01,-1.857371519164809082e-01
8.664876883249539308e-01,-4.010865378026302192e-02
8.198247519203540890e-01,1.429373579145824247e-01
9.037848752824545473e-01,5.351147656142206666e-01
9.782378806437009855e-01,-3.715899755540338998e-04
9.458453887329245635e-01,-1.901675263179096464e-01
8.582608991143502175e-01,1.454933700431595422e-01
8.563780325357990275e-01,-1.194538773688902933e-01
9.031858045810178259e-01,4.214488033846816584e-01
9.373871307716475920e-01,8.632998791291236762e-02
8.899115677355731169e-01,-1.895616580269652782e-02
8.675945417346098143e-01,-1.650713925486041456e-01
8.737850720019014750e-01,-4.256021807960227998e-01
8.575099078857163493e-01,4.331543041731879540e-01
9.236164603363076209e-01,1.754564962952439577e-01
8.158156369566861299e-01,2.513360501361012744e-01
8.118762276272608602e-01,-1.334170590361212771e-01
1.016931605129160365e+00,3.405532775752347918e-01
9.910550259643235993e-01,-4.321690928655803898e-02
9.361306233861244053e-01,1.127625579247994170e-01
8.257250439407390896e-01,-4.224782439715243920e-01
8.725497751331846574e-01,-1.155396258501570489e-01
8.640173443470470227e-01,-3.397164675194986327e-01
8.376800364889555039e-01,3.148442152492680890e-01
8.963147359035638084e-01,1.304882040807845422e-01
8.924453284230755568e-01,1.218367467410545529e-03
8.487932718683999234e-01,1.720891942200711011e-01
1.063262330199725270e+00,9.595661783168411840e-02
8.361703849943039613e-01,5.453995981056721787e-01
8.087851566749807430e-01,-4.684903846376695657e-01
8.755430796703049801e-01,3.055345980456395383e-01
9.074876844578423363e-01,-2.924837760350483193e-02
8.538612222135908425e-01,-2.468330976138747024e-01
1.015802440629829384e+00,-9.187609215525407991e-02
8.901003549109089974e-01,4.909760270402412363e-01
8.010561837209229097e-01,-4.695618840165871055e-01
8.337750930973359953e-01,-3.432453809428964719e-01
8.696748832854753752e-01,-1.481435723860173859e-01
8.259432697025556047e-01,-3.735281000628242615e-02
8.031206849250860369e-01,8.186951547599422008e-02
9.082305764091006539e-01,4.176327035416166900e-01
8.714148161069146248e-01,-4.535821888740805830e-01
9.715291139581068158e-01,-5.863803121057733353e-02
8.599623153538389353e-01,3.696134987805956840e-01
8.625698215029431459e-01,-2.720612180268676683e-01
9.664416989897507415e-01,3.521415300216014788e-01
9.894354517592836018e-01,9.632923998384923525e-02
8.681104629201855660e-01,3.967971967927049759e-01
8.999356268342516563e-01,-1.805593178978661673e-01
8.239499096383414711e-01,3.260630485296424075e-01
8.028407099194784236e-01,-2.396933557831361084e-01
9.971280962018851390e-01,3.612322756239465527e-01
9.002243790017748770e-01,-2.987387976926465516e-01
9.059492951172214426e-01,7.230537704967041068e-02
8.563435581384467588e-01,-1.380413877248085341e-01
8.014156795292711744e-01,2.842513110957904932e-01
9.510744411173127633e-01,3.800873491323270570e-01
9.347201658441168792e-01,-1.027127209786376782e-01
9.219280138797141255e-01,1.596341330618789300e-01
8.012238443830416168e-01,1.525134189793877527e-02
9.349652447988434645e-01,3.281132725817844653e-01
8.615500098967221465e-01,-3.159644322227553870e-01
9.047327049334913385e-01,-1.383627751812909479e-01
8.695705462720009216e-01,1.017348539811802205e-01
8.557336495107584762e-01,-9.253955562332816243e-02
9.685390674541141109e-01,3.408276135459704648e-01
9.585914307593940142e-01,9.091490285640742297e-02
8.070260658840012757e-01,4.999944228474105246e-01
8.798161232557408784e-01,-2.302297212003150684e-01
9.348802925424708476e-01,1.469965823665601856e-01
8.236876948929301445e-01,3.320496624277288755e-01
8.284351235676548075e-01,1.160462368467339994e-01
8.292674268822770589e-01,-4.411049077575208976e-02
9.662886110489367075e-01,2.730236175445294178e-01
9.400895743417397865e-01,1.611791815205746992e-01
8.395560677434444896e-01,-4.543522456867237214e-01
8.674833113840522136e-01,-3.372505535122265474e-01
9.004501437757617133e-01,-1.153283000621219134e-01
8.197271649575014196e-01,1.955821538743606480e-01
9.207856357608337206e-01,-4.523797946352771104e-01
1.004740907661008764e+00,-1.217923724668253105e-01
8.982323293623635241e-01,3.748724251120536533e-01
8.334647902655121232e-01,-2.387932934449139011e-01
8.156441564955276835e-01,1.234112287568538413e-01
9.615575545942675051e-01,1.441587165490880451e-01
8.458027430648094036e-01,-3.997929864332379624e-01
9.391975780497099358e-01,-2.640790721689102380e-02
8.839913782566519718e-01,-1.363088937344218154e-01
8.699842879427562847e-01,2.283891980305735869e-01
1.027510046392042575e+00,-3.767774339702928965e-01
8.966722333266481382e-01,-4.634724979811140622e-01
9.753376255677207451e-01,1.850590894073868842e-01
8.468911611956225771e-01,4.526255280900483013e-01
8.163671189929440075e-01,-2.582108234008768100e-01
8.398681911359479058e-01,-6.889472606468698135e-02
9.501324630719408804e-01,-2.240203928934685895e-01
9.395636174442947297e-01,2.336849378508541464e-01
9.434027165429496042e-01,9.238101502212484051e-02
8.443977999352743069e-01,2.880665770869120235e-01
8.095198474878332329e-01,-2.672736636464144722e-01
8.379978732057492552e-01,-1.390247627775794415e-01
9.127658857720556407e-01,4.372857702903134025e-01
9.777205169213212255e-01,5.306868797026092870e-03
9.258380144091883368e-01,1.829127514538136379e-01
9.157268766289278217e-01,-1.771144530841506082e-01
8.912363529373625859e-01,-2.808262523875757477e-01
8.376265177198025658e-01,1.044581656678281005e-02
8.119475929661799096e-01,7.060703734301407852e-01
9.819058983501688376e-01,-1.848762074599550054e-01
9.521823495663612746e-01,2.262437548326983461e-01
8.149276385198840345e-01,-4.734863809162430659e-01
8.081711542265275217e-01,3.842460209500007662e-01
8.813557979492195882e-01,9.412234304117648998e-02
9.134593783175140036e-01,-5.847993610371104989e-01
9.226788577061756369e-01,3.924969889950793434e-01
9.357923929356328774e-01,4.798597135915846912e-02
8.647901672806684870e-01,1.697083492758046652e-01
8.235715515128347874e-01,-1.094045687316798493e-01
8.027275873365123937e-01,8.071668833449162361e-02
1.032519701752926844e+00,6.738756939911397237e-02
9.336085251513783767e-01,-1.634013051885228884e-01
8.841119715381076105e-01,2.639249778417843695e-01
8.655642077933205503e-01,-1.165615068975788537e-01
8.990687013979592468e-01,4.360266673662179793e-01
9.572440339847394508e-01,-2.900579347395105256e-01
8.065945281572400871e-01,5.373799450687501977e-01
9.601684598186757125e-01,7.130995385939023490e-02
9.481394994370061502e-01,1.241054342762985541e-01
8.960367590176501196e-01,-1.192648262289326411e-01
8.889047343315196192e-01,-5.025206839217664090e-01
9.626723434851451877e-01,-2.734973127590420994e-01
8.734268872579826759e-01,2.955992532772548365e-01
8.844256114196855645e-01,9.606133061901235559e-02
9.046739056002246482e-01,2.585339883431790331e-01
9.151020775700904331e-01,-9.773794334762457570e-02
8.096877128308205274e-01,-3.966079567937627059e-01
8.064755453181675637e-01,3.628204051730444801e-01
8.271250127121656526e-01,1.176154091658718759e-01
9.735581846177410181e-01,6.108302970127769127e-01
9.968117106814016193e-01,-2.489805938969853472e-01
8.470670274462506200e-01,-4.702438899816613893e-01
8.466464616843751845e-01,3.985249978380213665e-01
8.421954754552060107e-01,2.774615081845508979e-01
8.273858069358416278e-01,-2.297119135447405203e-01
8.037652593939236256e-01,5.672246256702168088e-02
8.823999404602923535e-01,-5.641415445592407041e-01
1.020249292439702637e+00,2.109181732242594587e-03
9.582863444177155410e-01,-1.886816842909712355e-01
8.271079907243038543e-01,-4.992742087407908702e-01
9.662216038965689702e-01,9.752172071438423850e-02
8.105420761822885733e-01,3.557197601168915480e-01
9.238046830872514992e-01,3.651606078758407037e-01
9.853189562164135218e-01,-1.548307928194011807e-01
9.843914777869779975e-01,6.210654383172337090e-02
9.167873831429270703e-01,-5.402465740900446595e-02
8.475760971161671042e-01,3.282993624222441675e-01
1.012700512393899910e+00,-4.615801182808080411e-02
8.756378991883567720e-01,-5.236501921261816905e-01
8.829223701954904691e-01,-7.798275677294345953e-02
1.017678175872001267e+00,3.003764685962908576e-01
8.985465090704723989e-01,-4.467361256328436503e-01
8.535052899414571348e-01,3.914692621183419874e-01
9.015142818241899114e-01,1.223137524310318955e-02
8.029027434047006917e-01,-1.336909197242406588e-01
1.025813184942538925e+00,-1.267860668477309438e-01
8.897896170628140089e-01,3.513252683138790022e-01
8.257311110095318929e-01,-4.612914570381091428e-01
9.231529833173685029e-01,1.274827973166205719e-01
8.932155455909981390e-01,-2.141369942409182547e-01
8.383402499961424281e-01,-1.635306961190958475e-01
8.807342088910868894e-01,3.086995189182621946e-01
9.349107785366008727e-01,1.068489081669803248e-01
8.090893314691173233e-01,-3.366266188960013728e-01
8.667796766636653993e-01,-3.871302765517604244e-02
8.332238113455138206e-01,5.480684986547244147e-02
8.020572178491732762e-01,-1.100540604303821002e-01
9.943685688132527511e-01,7.326583770602236589e-02
9.401408869171691274e-01,-1.196156332661293814e-01
8.329910065480690129e-01,3.157501378618649546e-01
8.144236086491105642e-01,-2.255167838610797892e-01
9.609093712533840481e-01,-2.533452738542020244e-01
9.203295438313133792e-01,3.789104175438126054e-01
8.763404914484991259e-01,1.829061538528409803e-01
8.344536046560208087e-01,-2.663531811540083005e-01
8.696580576262306073e-01,8.182332150958521177e-02
8.476782392566070135e-01,-6.569306579578566563e-01
9.212040851206042547e-01,-2.981483281603221069e-01
9.312313621417281917e-01,1.911649039415413975e-01
9.062606571362736840e-01,-2.572585400870197950e-02
8.323967896061985616e-01,-2.082518105628705929e-01
8.231139353599126185e-01,2.680714701463191019e-01
8.023418117387373094e-01,2.376236914827315194e-01
9.768010202832663191e-01,1.269491074100450867e-01
8.746726724715375711e-01,2.882262481580498692e-01
8.166930065011852591e-01,4.099554470569509168e-01
8.535863134008085940e-01,-3.431270127212360244e-01
8.307986193361480698e-01,1.526484556083325672e-01
8.451627808806081443e-01,-1.326234585620297557e-01
1.120028878866046851e+00,-2.038845088742307077e-01
9.985558271875246694e-01,2.263801331459187327e-01
9.061155949780876906e-01,-3.895185871758086726e-01
8.575575785371073456e-01,4.446609424083829976e-01
8.953024566965213094e-01,1.709037126871808254e-01
8.263888891535438042e-01,-1.173774730058193411e-01
9.818275054214873343e-01,-2.769349956127052925e-01
9.317421225027510134e-01,4.034226650695563188e-01
9.365453207028215932e-01,-4.791658420697458842e-02
9.019674610130405945e-01,1.059558444372203923e-01
8.093865703284284230e-01,3.346532816334593097e-01
8.782379060080525157e-01,2.789361897718696803e-01
8.175346862310371998e-01,4.079905674360128076e-01
8.430114064078132463e-01,3.538203227120685912e-01
8.045195998622596267e-01,-4.460095506240835395e-01
8.634298712358933203e-01,-1.597034417695921971e-01
8.023812783199202325e-01,-3.598155498108116662e-02
1.126285936965457202e+00,2.240277061980974205e-01
9.295407620198996579e-01,7.493373086134184902e-02
8.678824994027034556e-01,-3.018520285414540982e-01
8.119954781939272559e-01,3.471986618426780025e-01
8.033301973062185741e-01,-3.549457339630318620e-01
8.350825123716067999e-01,-7.243235573142597916e-02
1.009549711052945220e+00,-1.539221644798405009e-01
8.508327718436144993e-01,4.532427294244011362e-01
9.146366941450035926e-01,-2.041455419981903774e-01
8.069561266317121229e-01,4.007993702829328320e-01
8.111748059520322851e-01,1.479757595073633580e-01
8.880219395450372755e-01,3.322029464776009022e-01
9.464216727842011956e-01,1.055251264690484914e-01
8.012266040782052290e-01,-5.093755267724831004e-01
9.148177511991504307e-01,-1.245203010772818197e-01
8.684183925096998768e-01,6.930379625028733337e-02
8.345922997307082536e-01,-2.359176155564529642e-01
9.871485649727171907e-01,-3.715816819761456613e-01
8.015618131369686150e-01,-5.247485529925369763e-01
9.339302655804899711e-01,-2.028200799583636804e-01
8.743342265217814990e-01,2.560150114292977785e-01
8.853665337787843814e-01,4.039387281996414253e-02
8.250919541075971697e-01,1.855791644723138456e-01
8.079897203999599764e-01,-2.016454224849224264e-01
1.043406193939282911e+00,-9.684109985134210785e-02
9.472482020387071877e-01,2.789976347793503009e-01
8.110303811806153229e-01,3.481975582066809682e-01
8.578341529035066193e-01,7.273084434071652726e-02
8.031409052198360543e-01,-2.053480137176393050e-01
8.047709773773735753e-01,-6.442477058172642046e-01
9.887389842829942266e-01,-1.370342509933208108e-01
8.562851514788771823e-01,3.799101755153977966e-01
9.044930260590581250e-01,-3.100573528811578772e-01
8.912503062255509034e-01,5.913743396654959350e-02
8.148199291922568754e-01,-1.332887803403854932e-01
9.150450082651421235e-01,4.571147458384982043e-01
8.791351986795288287e-01,-3.783472767693953354e-01
9.242628859315679124e-01,1.871567042167193023e-02
8.808650733427707546e-01,-1.462391540567188619e-01
8.402471458698185236e-01,2.197120365867090697e-01
8.128573832306582592e-01,1.111612662225167081e-01
8.188446617100462177e-01,6.442323620385889127e-01
9.988770818122710837e-01,-1.499934204140869753e-01
9.168285462419989429e-01,1.977663468930102308e-01
9.185529052656642435e-01,2.144644210269523385e-02
9.852112651013295030e-01,5.659775723895385524e-02
9.344130932916215881e-01,-3.298210767964878665e-01
9.484343766590184188e-01,-1.223065084865374019e-01
8.843845644089679547e-01,2.859603361137438293e-01
8.165371456554810781e-01,-1.766577560217260368e-01
8.767869515704349581e-01,4.342214500251165843e-01
9.291582149476207420e-01,-1.949344382903245854e-01
9.452206791599987445e-01,6.225868704629081846e-02
8.565330158695608764e-01,-1.880161042723890730e-01
8.272387997463205300e-01,1.283956980758602096e-01
1.024837703021654889e+00,-8.982171906781306892e-02
9.541207911802439545e-01,-3.559745085112699936e-01
8.779511588738504457e-01,3.380778771816096984e-01
9.118097978052833730e-01,-6.985717904184704508e-02
8.521187924026232263e-01,1.189283398410346526e-01
8.881343596466563239e-01,5.847735026022515825e-01
8.792395682159820369e-01,4.360113801810395762e-01
9.449803130565944675e-01,6.508509035542754673e-02
8.614779692846784576e-01,-2.851340723303857350e-01
8.768273810165606585e-01,-1.943970185847986865e-01
8.460410360778887195e-01,8.926863401722132108e-02
9.883446065857859342e-01,-3.787788945859533185e-01
9.661469500948763889e-01,-3.418279536823706777e-02
8.255951735246440659e-01,4.579285127098994268e-01
8.689425595242398215e-01,1.898597931290363916e-01
8.217201360513344266e-01,-3.854797496330897855e-01
8.545280018376336661e-01,-5.473132201837296318e-01
9.624357709879339806e-01,-1.516935447116087299e-01
9.570418483095516349e-01,1.449544543975344602e-01
8.031739785375857643e-01,2.671070054109137004e-01
8.884854859573761976e-01,4.887091393626550317e-01
8.655083918216371908e-01,-4.713066597935543500e-01
9.171789843167724721e-01,3.111293112064212329e-01
9.183946851693330915e-01,-1.778761890171376425e-01
8.909702089794212521e-01,2.763092042965987344e-02
8.086979922048247449e-01,-4.222280785834935449e-03
1.024259758044224311e+00,7.626620549089246914e-03
8.029517582272824860e-01,-5.012855519685673888e-01
8.953452206419046933e-01,-1.033672659481689321e-01
8.227939253732123870e-01,-2.416090413089863886e-01
9.524957554368097545e-01,3.908884657635136595e-01
9.995771325691132914e-01,2.840936263980328377e-02
8.292333996249231509e-01,4.420006996353567086e-01
8.708457355909940967e-01,2.498275853826900997e-02
8.381572560498022906e-01,-2.392995411584641352e-01
1.060596968990331179e+00,2.193818047448380659e-01
8.956117983089070256e-01,-4.372105912622269996e-01
9.691764155136241010e-01,-1.736264280188279940e-01
8.697123137740102594e-01,3.313472822803457674e-01
8.551553081262187606e-01,-3.267350484362760432e-01
9.077434149395526841e-01,5.835144501891702945e-02
9.253189460021072898e-01,-2.196679842579308539e-01
9.500452158673409198e-01,5.586700004052112117e-02
8.427955376319302694e-01,3.494629022879111591e-01
8.875264944414782420e-01,2.362909705061569388e-01
8.269604518354360945e-01,-3.888537676383668207e-01
8.638342980420583572e-01,-1.170441043774528983e-01
1.027134337609367343e+00,1.308896191112256524e-01
8.018085685245224248e-01,5.926234882376870683e-01
8.140722065507369765e-01,4.077386135580829407e-01
8.767154405803863071e-01,2.067827083832655399e-01
8.674505733322368517e-01,-6.773200221396805110e-02
9.716410735430162093e-01,-3.051211519110266779e-01
9.526748686101866870e-01,3.292879356797391299e-01
9.263808538929709790e-01,3.081618348148388795e-02
8.980100117030918039e-01,1.026407497634113965e-02
9.226835854951372928e-01,-5.708739339595336748e-01
8.349085927448077760e-01,6.431704002306003476e-01
9.274300822360620478e-01,4.125769790411299431e-01
8.746356065590056295e-01,-3.046263884574602621e-01
9.221724270992256445e-01,-7.745879431036693796e-02
8.162518138525356459e-01,-2.622705199878855309e-02
9.108723144234496250e-01,4.392662279006835924e-01
8.251953903523930878e-01,5.531949663258318717e-01
8.761217546915852639e-01,-2.482530882812958029e-01
8.821554994030419428e-01,-1.308022350555075042e-01
8.096688448676245820e-01,-3.730870668925087008e-01
8.487464092639337432e-01,9.792494422379357730e-03
8.897737773724354593e-01,-3.809826244324652778e-01
9.013034998764674066e-01,-2.646895792487912180e-01
8.239271622726073163e-01,4.059053547721898636e-01
8.562536894671131105e-01,2.263933787427469813e-01
8.057655999298708460e-01,7.506012953171270485e-02


==> 500c.csv <==
-4.476195419017664490e-01,-9.377536404189434904e-01
3.424936689592316674e-01,-9.920165623715450076e-01
-1.012648940242119489e+00,-1.232340356325968694e-01
4.343567924272005026e-02,-9.405840967455406654e-01
3.112613785160555091e-01,-8.641990781580870529e-01
-8.175578286599758382e-01,-4.918029231461300554e-01
1.496821442006341096e-01,1.025391582595628348e+00
9.147210705543444842e-01,-1.257763996240862381e-01
6.655951164304327872e-01,-5.502863787842304788e-01
7.515056594333533457e-01,-4.254222271299460956e-01
8.646271586667733100e-01,4.153048347256707573e-01
-1.417696593388797222e-01,9.622039062087834882e-01
2.904968762942458094e-01,9.031675522933233502e-01
5.629238103192917286e-01,6.892391337541049490e-01
8.098743788277974476e-01,-1.062574287388434319e-01
-9.011334820942192847e-01,1.175867054749550611e-01
3.947435085099016416e-01,-6.246563624403768111e-01
-3.597773726588135990e-01,-6.861241368378282468e-01
-6.469907434823323200e-01,-4.787543727704673402e-01
6.009783646114174038e-01,-3.580948966387930144e-01
7.340353469902274330e-01,1.155781412260897256e-01
6.650117088769843532e-01,3.179260706118107738e-01
5.893373543603992459e-01,4.370917852513014346e-01
-2.955246330744222827e-01,8.039879902499825759e-01
-4.824411917061751653e-01,6.504730171687644891e-01
-7.209963925910475302e-01,-2.578634348323683989e-01
-7.529406373547423703e-01,1.484122451701135603e-01
-6.341091112491059612e-01,3.820387764896629457e-01
2.846078115529367958e-01,6.431030414997518374e-01
1.473631017128622378e-01,6.588157072801761327e-01
-1.761155148071162635e-01,6.618830934884836203e-01
-1.053389790388655489e-01,5.951644659025134843e-01
-1.219353056947222042e-01,-6.002658282533150924e-01
-9.717164079282067379e-02,-5.831564342674651069e-01
-4.992813312302490369e-01,-3.199109591518360940e-01
-4.511121334758951829e-01,-2.173161186707514292e-01
-5.428612664480861882e-01,7.566203974552054845e-02
-4.755372083328487931e-01,2.976930400110734398e-01
-3.892107848553484351e-01,3.068666981161762841e-01
5.463395386579984470e-01,1.627602279933920149e-01
-1.216179206685242264e-01,-3.504922892055562511e-01
4.453039895170079476e-01,-1.088869237157157471e-01
1.363069763682165092e-01,-3.967684271572139987e-01
1.705987321914624044e-01,-3.377413116134537763e-01
3.535551132660369467e-01,1.348246436585351371e-02
2.186549219694255142e-01,2.788785369175376672e-01
-1.382813917700595474e-01,2.477750835870404511e-01
-1.843117391057642884e-01,5.823689918317753039e-02
1.217165566947540911e-01,-5.249662617096004930e-02
2.119934410118505183e-02,1.117772659900606730e-01
-9.415753712653487373e-01,-4.769940679946772510e-01
-1.173651539373818213e-02,-1.054936737499684973e+00
9.416749981965975014e-01,4.401860495604278944e-01
-4.230646624767787634e-01,8.899308890220497537e-01
6.780968973405032685e-01,7.164371032957899121e-01
8.030003576517537045e-01,-5.614969349255731768e-01
-7.883879647124359957e-01,5.052279448342519297e-01
-5.074078384425668720e-01,-8.052380755295284187e-01
2.913311937408794572e-01,8.387724195582422215e-01
4.809688014310905535e-01,-7.400109450662373245e-01
8.758240785094569825e-01,-1.249303847273136869e-01
8.043282355162445496e-01,-2.806229763088398665e-01
-9.120974469727303191e-01,6.530119846204671119e-02
1.602231875629940294e-01,7.902362297586391637e-01
2.320365642590142830e-01,7.072400934660296734e-01
7.117921042798212028e-01,3.536098987599750609e-01
4.525891601372443729e-01,5.663267134377860668e-01
5.409437058576657131e-01,4.471735297505117224e-01
6.545285146391507380e-01,2.850810522136961178e-01
-6.389555752142183076e-01,4.549737211711152307e-01
-4.548170848295960966e-01,5.898695288859677754e-01
-1.378514021325522310e-01,6.307178313897305877e-01
6.746223146129438630e-01,2.850650897870532843e-03
-2.445012133888343486e-01,5.142682172726396050e-01
-5.711604507280363396e-01,2.929040522053700246e-01
-3.289246303555610762e-01,4.414294920765221009e-01
-7.122012395873902335e-01,-2.702508112580617738e-01
-7.163377112171702699e-01,-1.259250029012560883e-02
-7.094431251698946062e-01,-5.293634988633173777e-02
9.318157426457605863e-02,4.221958259332982966e-01
5.090155862315961510e-01,4.653625930107158776e-02
5.361347304239433287e-01,-1.262130213640713372e-01
4.884421582319228294e-01,-2.580515843812833388e-01
2.367578967864511497e-02,-7.468429030657558476e-01
-5.508538370840417864e-01,-1.663671995459051478e-01
-3.240305453898550403e-01,-5.861930056115404186e-01
-4.437592001917691764e-01,-3.707538407778456224e-01
3.134041805807976089e-01,-4.915942437781347096e-01
1.112593365267998402e-01,-6.165001966238544684e-01
-4.551237357818531393e-02,-6.017735849088023947e-01
-3.132408540964337629e-01,1.227304172189161158e-01
-3.356889407687783100e-01,-9.521815494136949554e-02
-2.667588208913989067e-01,-3.399402813445259186e-01
3.630793341317706301e-04,-4.583334361235502086e-01
-9.196264446953972271e-02,-3.911297211392835704e-01
2.266544156306617153e-01,-2.791916927133931137e-01
2.831949919896396550e-01,6.478154829682110372e-02
-1.260314465519589422e-01,-2.229333450507346159e-01
3.292324226086178196e-02,8.192117754814547126e-02
2.933795704594156090e-02,-1.125550711967706896e-01
-1.039436220270337774e+00,3.384486593077797867e-01
-7.782754863211961416e-01,6.349108074432655568e-01
2.198479731755994537e-01,1.018649384417348980e+00
4.188967878524116895e-01,-9.350774733601978639e-01
7.893508781777752725e-01,6.435822376809050560e-01
6.636605769118876230e-01,7.309941376512232303e-01
-1.060729497851212871e-01,-9.525824937900894129e-01
9.843081899969025050e-01,-5.597954323109017444e-02
8.953660592577505906e-01,-3.877150342913178172e-01
-5.255551634673050199e-01,-7.776493040910218424e-01
8.761190448683006116e-01,-2.991917380830079742e-01
4.614179064757729098e-01,7.552791710179136420e-01
-8.613432988567928383e-01,-2.177089389015241794e-01
4.966988343303908038e-01,-7.096716117397967594e-01
8.040092176532019907e-01,2.288205717849528809e-01
-7.025522419018257470e-01,-4.847056244678532577e-01
-7.062704515694059326e-01,4.449579749863254996e-01
-2.496488150056802857e-01,8.079734659155760612e-01
1.020244518551191304e-01,7.903706759791897518e-01
-4.414314048507395616e-01,6.282438226084046118e-01
-3.291125281387878299e-01,6.892103781299642185e-01
-6.918017590755222157e-01,1.655592733098155411e-01
-4.369082590800503763e-01,-6.560094254692409033e-01
-5.928453185100874823e-01,2.389402254744772969e-01
-6.423116871538069317e-01,-1.286587213918617134e-01
-5.269301262953755005e-01,-4.331333135687182589e-01
-3.117003602561262410e-01,-6.026647166310414860e-01
1.642027619789954984e-01,-6.776998212701014213e-01
-5.303086873366699150e-01,-2.329484752406725812e-01
-4.859998989166997713e-02,-5.965902920898850104e-01
5.097033456855457612e-01,-4.113296562068270990e-01
4.130821533636733212e-01,-4.908779611309032620e-01
2.755372425491917077e-01,-5.185680244871374578e-01
6.007927308315523796e-01,-1.676045682143407767e-01
6.335827447299563486e-01,8.775845471741482162e-02
5.376925137158072854e-01,1.914884858013730373e-01
1.193085206294034889e-01,5.548533121477888796e-01
-4.349557580524176376e-02,5.550626766344992635e-01
3.639066851242075962e-01,3.713033738084337565e-01
-2.808121341864778797e-01,4.088440611716681605e-01
-1.908939012698850357e-01,-4.042849231980230051e-01
3.888319695799531406e-01,-1.797676248668529098e-01
-4.190782086239470683e-01,-3.332338794513094865e-03
1.407515305297892330e-02,-3.096297093775603471e-01
3.027813905771516989e-01,1.020730597339949142e-01
8.148341708099004696e-03,3.329395170908989177e-01
1.258746935185857119e-01,-7.738348265854044436e-03
-3.673380842361040344e-02,1.606671811863737420e-01
-1.527320601984077930e-01,-1.257754675828400281e-01
-1.347913669336254505e-01,-3.645258044338813008e-02
5.125529417349786732e-01,9.118655772078644306e-01
-7.167105171787832574e-02,1.005802019103662293e+00
6.557529400098320860e-01,7.487732186443601945e-01
1.029565056534801348e+00,5.940889864619174066e-02
-4.622722691331976330e-01,7.667947545083455552e-01
-8.409955478062982603e-01,-4.751364207575238252e-01
-6.814253592178399765e-01,5.065565684395437751e-01
-8.481767777967229582e-01,1.835974924237058492e-01
-9.008208310676132369e-01,-1.238102129954030128e-01
-8.654262445249545355e-01,-2.508878768475398813e-01
2.162915326359196588e-01,-9.470548211566216512e-01
-4.154489061875085154e-01,-8.202425118740265253e-01
-1.434088307343313606e-01,-8.655708950025422510e-01
9.015309515878315860e-01,-1.026012399588920182e-01
7.190643169654191702e-01,-4.963321725637565573e-01
8.471120022958830154e-01,1.252517392333033497e-01
3.717443263163419109e-01,-7.758698755427476668e-01
5.442755895200017680e-01,-6.077887679359936790e-01
-1.804068108137303061e-01,7.715940309190206792e-01
1.995097072580993003e-01,7.570628838309321207e-01
6.924121015788490263e-01,-2.745284427071028599e-01
1.827108666719135799e-01,-7.284530714964067011e-01
-4.187624300634291696e-01,-6.469346734813646860e-01
-3.861645584930788466e-01,6.242643605576699839e-01
-7.124936252848330653e-01,1.250081229540696004e-01
3.767090313890486541e-01,6.236596139636932934e-01
5.565854328268849960e-01,4.437380419457471747e-01
6.766043517475029967e-01,2.104531830160368336e-02
2.354348393905308645e-01,-5.973465004808390377e-01
-5.556622236016440786e-01,-4.495625952753558585e-01
-1.835761458846871530e-01,5.961151690045212170e-01
1.372003757294852355e-01,5.030994933981537409e-01
4.621349342270961169e-01,2.887060057935489366e-01
3.565129370141787990e-01,3.531788073702563091e-01
4.955755130066051284e-01,5.025327028602519230e-02
-5.998225596054236330e-01,-2.204487594369962389e-01
-2.277657142516073818e-01,4.233655654594519757e-01
-5.276793069242555756e-01,9.298200325113374631e-02
3.563081803911514189e-01,-4.003926618451997266e-01
3.193608885255524998e-01,-2.892514773270370432e-01
-3.296354707785845162e-01,-4.631090038625123029e-01
-3.266373625163034866e-01,-3.600133202151305500e-01
-4.114094769981261335e-01,-1.221512318109892331e-01
-9.863093860357169396e-02,-3.732627376178855871e-01
-5.358924594381331633e-03,-2.775418281365344964e-01
-2.846332127863491768e-01,1.330595210666002670e-01
3.004193913205392974e-01,6.833991403937496323e-02
6.715581187283554965e-02,2.493623403601539779e-01
-8.174155631136072186e-02,1.366821376495138962e-01
-1.891611600727645219e-03,5.026467554413690392e-02
-4.637079437004246740e-01,-9.367227851614738920e-01
-8.906412509378680564e-02,-1.011804735695075674e+00
2.873051477510360496e-01,-9.667799807848559412e-01
5.060173871694884085e-01,-7.779415178355667537e-01
6.151185582546636610e-01,-6.743904985732065427e-01
-5.438809546775366099e-01,7.851337061497207781e-01
-1.054099161344682414e-02,9.519915942483729854e-01
-6.124199193839290345e-01,-6.714015626885826427e-01
-8.767638608982966097e-01,-1.669701050233865780e-01
-5.747974125323528360e-01,6.722721469144463668e-01
-8.502862431269649912e-01,2.066738565032023023e-01
-8.087361580664842453e-01,2.765210597993393860e-01
-2.604736855131095097e-01,7.875437861821009689e-01
8.537214537590824548e-02,8.491354417962030388e-01
4.583026666635471313e-01,7.292433396592439276e-01
7.718712466577660747e-01,-3.500106945225890387e-01
8.303343238296579942e-01,3.132115260575590865e-01
-7.506298262305802216e-02,-7.801345710418262636e-01
-7.099913983449603894e-01,-2.860216879295876535e-01
-6.081075235305476445e-01,-3.980600508161631357e-01
-4.342817122790706419e-01,-5.717914216588588783e-01
7.943094177397834743e-01,-7.629204511127325727e-02
7.620787217169030514e-01,1.639167201100470428e-01
6.232592831717923554e-01,4.359491758357215141e-01
5.679730158573762511e-01,-3.686575661668830550e-01
3.611507736944920000e-01,-5.367886114019759791e-01
4.459295298749647585e-01,5.326471818234027600e-01
-1.786178357252779236e-01,-5.731685716310493950e-01
1.480314020672940933e-01,-5.164483310234998514e-01
6.147156466882822690e-01,-3.406514947444492375e-02
5.183321850267518238e-01,-1.235298016377446295e-01
5.258906708967805432e-01,1.210055292826478640e-01
4.136306919339152177e-01,4.090685818504801730e-01
-5.385807942228827416e-01,-1.758609504764285236e-01
-5.739929082263510729e-01,1.510100806599637691e-01
-1.831907289456367882e-02,5.968565888380029660e-01
-4.684041076453837049e-01,2.400177572479754162e-01
-3.104872252258788490e-01,4.413019577437920504e-01
-3.908938288816519169e-01,2.517959068399563405e-01
-1.273244668241240926e-02,4.790118963898156723e-01
-1.873818710151993749e-01,4.258798016610491621e-01
2.408973892448546261e-01,-3.253349518244809668e-01
-1.584066516875750064e-01,-4.365333190156298615e-01
-2.874058933562539386e-01,-3.119036124347951966e-01
-1.532862967752513517e-01,-2.294540093298993721e-01
3.156010904624617641e-01,-7.334566839114405393e-03
1.625496924354024320e-01,2.842404949280948889e-01
1.179258569179023192e-01,7.363156530595341143e-02
-1.833815746449432571e-01,7.068007491571412504e-02
-2.672969237255514927e-02,2.483769486566880444e-02
-1.065476134645761519e+00,1.739214166148849161e-01
-4.268016559644435826e-01,-8.897891189419014912e-01
9.803255322300839791e-02,-9.963758310887529390e-01
3.625688989722918865e-01,8.678898297191686151e-01
3.045128346969763755e-01,-9.262419265546983915e-01
9.260526747083848154e-01,-2.801028941551242935e-01
4.098893752278686131e-01,-8.345909758069862683e-01
4.997050678140735891e-01,-7.543954837312402129e-01
8.072026351148016143e-01,-4.091949202577007116e-01
7.914941807927616813e-01,3.906467235443526476e-01
-3.408133489794912818e-01,8.784555203738877438e-01
-3.156897630445070629e-02,8.765444020967972927e-01
-4.527388584109806602e-01,7.566896338485501472e-01
-6.187257159956395247e-01,-6.163723680303936359e-01
-8.006558169731563535e-01,-3.201728861828319062e-01
-8.459539964664463119e-01,-5.320431261561692042e-03
-7.385100295750808286e-01,3.657250967830388277e-01
-6.586065128015846648e-01,-4.232982896811329221e-01
9.306247122996141874e-02,-7.705415562204542823e-01
6.276041101725200466e-01,-4.580816582908653345e-01
7.000323131781502894e-01,3.392845267692272127e-01
7.705311428660501782e-01,-7.439227246841861874e-02
7.211787745383916315e-01,-3.313100526089884923e-02
5.238492794641105288e-01,4.969943174476317838e-01
-7.417023363018837578e-01,1.187807812353997294e-01
3.122981491868702109e-01,6.220763252527207188e-01
-4.608389974229379522e-03,6.669841485944838499e-01
-3.250204072897439067e-01,6.231422977598125579e-01
3.847437633008846669e-01,4.188472487410859757e-01
2.118203047385083526e-01,4.910613167545039848e-01
-6.394538321851533924e-01,4.399710647612695841e-02
-5.090811670652369836e-01,3.606507103114822699e-01
-4.112171563018920395e-01,4.036872252324437138e-01
-5.259160471984516416e-01,-3.400878467890690038e-01
-2.828254287239834186e-01,-6.128411659889615448e-01
-1.862193145205287281e-01,-6.382618523746885764e-01
-3.825366519867129944e-01,2.675163793077946495e-01
5.027738352293531499e-01,1.462991817535176098e-01
-9.914367290277369127e-02,2.762330713389641312e-01
-2.991099400715184209e-01,1.120870164078180825e-01
-3.109019001462010601e-01,-1.851075501538198831e-01
-2.023535570842156794e-01,-3.861921463485919470e-01
1.416901022618901884e-01,-5.272158927901120506e-01
9.390402527817005851e-02,1.629991453231136589e-01
-5.521387779226141768e-02,-2.689097541063393826e-01
2.204340612001156607e-01,-3.434998248605291571e-01
3.115494556549097127e-01,-2.255759768271399235e-01
3.592914668194631123e-01,-4.333515110544725046e-02
2.763662078706335956e-01,-6.503031478532959875e-02
2.316712045557678748e-02,-9.702329275078518112e-02
1.010557655214995521e+00,-8.752028373202547229e-02
-8.707346230186818747e-01,-5.299818882785131136e-01
1.580874282941183706e-01,-9.445504624474997390e-01
9.241681552264845445e-01,1.867054544374526504e-01
8.113719450170316927e-01,-4.347850707385443880e-01
-3.097753228998111411e-02,-9.050533905805152601e-01
6.670293433517968662e-01,-5.642456801906865493e-01
4.321482682518118512e-01,-7.386891111024167511e-01
-4.381020402599455910e-01,-7.691490515776946424e-01
-6.430545527420371554e-01,-6.176498280672196861e-01
-9.393791530629128639e-01,-1.780348075262999652e-01
-1.723347919914967885e-01,1.008978673521806924e+00
2.087589524070786184e-01,-7.324192009241913270e-01
7.469991655287213650e-01,-2.059797441689519004e-01
-1.159856657211672804e-01,-7.345637366955833913e-01
-8.800215389656069753e-01,-2.231761163288843719e-02
4.271922968213442418e-01,-5.618648596362909586e-01
-8.287511811215522162e-01,1.979253105577515326e-01
-7.248827869855234418e-01,-2.545123657159030217e-01
7.600923955332430371e-01,2.551045641934030495e-01
5.912857410041539863e-01,5.211720984499251808e-01
-6.575989261268153641e-01,5.765414454539909972e-01
-5.378084820975675973e-01,6.245654915089762227e-01
-5.755789540889516553e-01,5.458213800928132242e-01
1.061885436564837491e-02,8.483295146039596668e-01
-2.484550527173095824e-01,7.649836210009330895e-01
4.911687712004673273e-02,7.738499862881312863e-01
3.251418106433867083e-01,7.051715446105045748e-01
2.786841624583598076e-01,6.734827236602823897e-01
6.479180771902567360e-01,9.214541056096764438e-02
-3.414543263896762659e-01,5.688197361394951024e-01
4.120200093883630843e-01,-3.858164597425223219e-01
4.541328957311662751e-01,3.477883845935038076e-01
3.524956331584283564e-01,-3.034782995641253645e-01
4.533995177907356178e-01,1.185061219183482367e-01
2.131609064897365957e-01,4.577853085169477088e-01
-5.312582827254000994e-01,2.431870286975931217e-01
2.935183794562064019e-01,3.185589571898199135e-01
-7.265858336837766052e-02,-4.736941046630134822e-01
-4.125436219319381093e-01,-3.616193334066508669e-01
-4.173983331713317924e-01,-2.919016793633677498e-01
-3.536902285469413765e-01,2.710021070301950608e-01
-1.336882195105721927e-01,-3.594184673074093395e-01
-1.707844523548840698e-01,-3.081212132367009415e-01
-3.450468044500007436e-01,1.478729355872032969e-01
-2.731076606207295532e-01,-1.816669216954675675e-02
8.402117310393884819e-02,1.838253937335104227e-01
1.708004484612287710e-01,-1.421797383059733707e-03
9.111740539716323140e-02,4.380142690138061345e-02
-1.062747570680251247e-01,5.096615733241964541e-02
-1.241702616952130578e-01,1.094609696336122040e+00
-1.003756667682625503e+00,4.882416283129560608e-02
-9.431061742898945166e-01,-2.488325270476429985e-01
-7.024936297153226983e-01,-6.907710307180831011e-01
3.634271514471812958e-01,9.319717739111285093e-01
-5.863375878771180938e-01,7.288201846580648624e-01
-8.097262805416742815e-01,-4.403888798789360459e-01
-4.776513006041597786e-01,-7.592511325127664357e-01
-1.808342483355875399e-02,-9.069064341182261346e-01
5.344274565889829409e-01,-7.154751783777548724e-01
3.477354994032659796e-01,-7.838791668219703412e-01
-1.279773425292581035e-01,-8.142795437802567982e-01
-5.839287654865711330e-01,6.036379913511967787e-01
-7.495232448597389796e-01,1.871861851732619653e-01
-3.956869953747144120e-01,-6.272337846274151918e-01
-5.756921335955362817e-01,-3.904975067726252913e-01
-7.066524254854700260e-01,-3.475370819905528735e-02
-1.438285623759520682e-01,8.449673593399696925e-01
2.446801589424552337e-01,8.208311120248437120e-01
-5.388622759914287741e-01,4.243040658280515798e-01
-3.779450581760147587e-01,5.962114286311108735e-01
9.206876178936834743e-01,1.289978936976341750e-01
7.195652074135250320e-01,4.787963226645916559e-01
4.201066875186276750e-01,6.752720390324268296e-01
5.072268135498356756e-01,5.910647320340114419e-01
6.637857867500794873e-01,-4.982845395159600232e-01
8.731117135290513698e-01,1.941316842307714424e-02
6.537515643616756966e-01,-3.689501987232007840e-01
7.096991052786485454e-01,-2.603736077900938861e-01
6.713600982627675462e-01,2.487897904133435090e-01
7.226998428954380937e-01,-2.457156604705212910e-02
4.442244630600510183e-05,6.415947961021133406e-01
-4.714402101747250939e-01,-1.762954127521529080e-01
-4.959071257299643154e-01,9.607302450881474720e-02
-2.812575690689356755e-01,-4.376898384938409658e-01
-3.028966804289961665e-02,-5.440732780066303009e-01
2.709236342146504883e-01,-4.499589511074877368e-01
1.069654674908449982e-01,-4.547205790829732530e-01
5.253341245035764162e-01,1.115430429619023306e-01
3.794011047982879248e-01,-2.302701637591227646e-01
9.385567968452451781e-02,-3.087771612662130183e-01
-2.052720662029687282e-01,-1.986921007537254258e-01
-3.096037676218433288e-01,2.824160324722537752e-01
-2.081870158029282547e-01,3.411307160301156327e-01
2.701548668128158637e-01,3.584434327703721612e-01
2.560738567624850082e-01,2.136835542317720715e-01
1.760975470004689791e-01,2.705286225061888095e-01
-1.480741495732281754e-01,2.218486030045820900e-01
-6.345780191849452467e-02,1.114399601602224406e-02
1.445102025552833513e-01,-4.378426597972379791e-02
1.079767708494807410e+00,5.229214998950026949e-02
-3.327269584889591125e-01,-1.026338959890456204e+00
4.466275839915286039e-02,1.042610399192281267e+00
2.081369198559095690e-01,-9.701037526842226644e-01
6.267801694568528870e-01,-7.022237462142342235e-01
8.104391931683446737e-01,-4.067129664869783001e-01
-6.078485105184774362e-01,-8.116506595276306024e-01
3.630446105982202964e-01,-7.967257573769611634e-01
1.759462583175741279e-01,-8.546009818770656796e-01
8.348834143968487664e-01,2.477900110923993704e-01
7.690902715390661726e-01,-2.245262955476896860e-01
-4.627187044331748100e-01,-7.791730136919003957e-01
-8.484624458978266004e-01,-3.684195889987147421e-01
5.204578527684425859e-01,7.070960715779683881e-01
6.580018775674484344e-01,4.904674553239463108e-01
-3.651216944747087689e-01,8.286792699217699898e-01
9.308184143801466123e-03,8.440034910880158669e-01
-2.048829850594823532e-01,8.504423848711495371e-01
-6.954816450781439174e-01,5.610997183151132939e-01
-7.915629139723664442e-01,4.158353435575193324e-01
-8.638171309998632363e-01,1.086769785463373612e-02
6.863190979319588880e-01,1.337249173987153650e-01
4.610036630193783957e-01,5.815485646577666090e-01
-6.800753391250835556e-01,-3.697250541246743794e-01
-4.142053625182540166e-01,-6.204280859820355820e-01
-5.624576651192615406e-01,4.820241676292199573e-01
-7.160122110139719442e-01,1.482757943460526751e-01
-4.967127616120481925e-01,-4.117752347941113777e-01
-1.285965061907594076e-01,-6.202067086436496846e-01
-5.214998023381760550e-01,-2.784181939036772246e-01
-1.199808809194058967e-01,6.464778451471864251e-01
-5.333582542212018662e-01,-5.717611048535685067e-03
-5.405256984599345893e-01,1.111947603534835377e-01
-3.450861178754572878e-01,4.737725667396978091e-01
2.789946693964565627e-01,5.732963928025450739e-01
-3.664549632045165373e-01,1.183599815552548867e-01
-2.144818749384913847e-01,3.497545769410321248e-01
7.171224831751490947e-02,4.425859867164886330e-01
4.393079812755443236e-01,2.681931491187381500e-01
2.531479790911939642e-01,3.200316221280566364e-01
5.064511967171958506e-01,-8.781867166003631819e-02
-1.718731681028683456e-01,-2.582404403323603770e-01
-8.544277726746915547e-03,-4.202262005866523875e-01
1.416516494037709240e-01,1.721232125383673761e-01
2.225779916407354120e-01,-3.834455533147738127e-01
2.732775463088036871e-01,-3.219849390298327729e-01
2.171976397129286862e-02,-1.677483110737088556e-01
1.576179456218042008e-01,-1.918335513666694081e-01
2.740653382653464587e-01,-6.677851054043121293e-02
2.953072831208045645e-01,-1.327681676160804847e-01
-9.641387484604642122e-01,-2.311113979935940366e-01
-8.738185006021618184e-01,4.971373336742652138e-01
7.008016852920068152e-01,6.341103723535291836e-01
2.580475209653916302e-01,8.626918286446316753e-01
-6.674530998936661907e-01,7.012558053092291521e-01
-3.551785933366152781e-02,8.743987017583677579e-01
-5.404996350959888618e-01,7.609020812570644887e-01
-3.597202754233835287e-01,7.990756776748413337e-01
8.645188706700984715e-01,3.366826158258714452e-01
7.644332053367651758e-01,-6.304202933367151207e-01
8.854817500533574970e-01,3.712895384214009997e-02
8.769283089875095083e-01,-8.254931528797899987e-02
-7.504002523764757848e-01,3.747411328975107647e-01
4.118122491804482310e-01,6.289784640003348581e-01
7.496579134547155521e-01,-3.897890987782847150e-01
-3.389816251200045150e-01,-8.468185024098519031e-01
1.376900690471664912e-01,-8.724662646140901590e-01
-2.007548149706388507e-01,-8.448167304458860105e-01
-5.794849394534472564e-01,-5.662382877036734596e-01
-7.801568497673390112e-01,1.089689617881003103e-01
-6.862698817994432599e-01,-3.343979822924353362e-01
4.924156510404162912e-01,-6.324259033959301890e-01
-3.812686723394362320e-01,5.682284878571318698e-01
-6.948765855386781487e-01,-4.909918964820898790e-02
-1.024164485305800176e-01,5.828277890338560141e-01
-4.150934564050408615e-01,4.106858212144332554e-01
-5.927804789577660882e-01,1.320102247383561911e-01
-4.864502961125344860e-01,-3.510503312845627555e-01
-3.216352673327887990e-01,-5.634016915228675648e-01
-6.136340325729077588e-02,-6.873177860084008772e-01
6.913630906910229745e-01,7.082950271242841045e-02
3.841048337169425952e-01,-5.264096240117455139e-01
6.122320235800204902e-01,-2.326777020043798716e-01
2.081398396842321086e-01,-5.480761602020165491e-01
5.434514931516349900e-01,2.455411502419981018e-01
-4.747518204166483180e-01,-2.489337772683091962e-02
-4.346474883053851324e-01,1.761911187755387798e-01
1.046082194537825832e-01,4.520233675111302030e-01
2.578504454157321546e-01,4.454013599648866673e-01
5.355542299278839291e-01,-5.378485454163529217e-02
2.968839549155649626e-01,2.631556297838218428e-01
3.752820542394234571e-01,-2.308086426713226447e-01
3.375444302695556065e-01,-4.335189527894475238e-03
-2.769692480781181798e-01,1.089891252428383250e-01
8.948299037578107129e-02,1.427193502790485846e-01
-4.089712398706910057e-02,1.113100351097680435e-01
-3.484953825257386395e-01,-3.374848048242952148e-01
-6.124778590658890715e-02,-4.939615698365676377e-01
-8.843781102904627045e-02,-3.331134293113833800e-01
-7.653281811718629438e-03,-2.497138441498158168e-01
-2.823766767675632838e-01,-1.165932467538663975e+00
-1.649735312221573824e-01,-9.818800982897415430e-01
-6.182676625724009556e-01,-7.433279528923685264e-01
-9.369299740372936114e-01,-2.908014954638448724e-01
9.407015273711529790e-01,4.126307603695069659e-01
8.595407638697598607e-01,-4.191458261089675008e-01
2.470385604501029730e-01,-8.600199390216065609e-01
9.488863640167622959e-01,-5.445347866691129662e-02
5.588754774517646906e-01,-6.814925855311065872e-01
-9.181310317920343689e-01,3.311454967169824570e-02
-4.698090631270259165e-01,-6.317182759630115552e-01
-8.676271876095348334e-01,2.877588079326655612e-01
2.307474138341145675e-01,9.266372921204080182e-01
-4.968674349333079832e-01,7.728818733077607028e-01
-2.693314898415758440e-01,8.985769768112412681e-01
4.206094847001955461e-01,7.742810361899801208e-01
7.300245627313325381e-01,3.496787857439164759e-01
-7.151473379051572765e-01,-2.302864002521328723e-01
-7.540622314049014729e-01,2.181948821915689896e-01
-1.794993346385644895e-01,8.106833894344644964e-01
-5.187939283332715368e-01,-4.012730908913240691e-01
-6.398422964453361894e-01,-6.494668241136543341e-02
-5.794907136605059739e-01,3.299859155198975325e-01
-3.643390256160853879e-01,6.356902001596967944e-01
7.882353774680372904e-01,4.063994494455264173e-02
4.099318089243237928e-01,5.863380820766538326e-01
1.783412520177388161e-01,7.113849901383380026e-01
6.495681022946433458e-01,-3.221382270356302202e-01
1.315675018730590173e-01,-6.666478237327296830e-01
3.337350039052810469e-01,-5.703055854760388232e-01
6.608863448677136931e-01,2.729393928683264067e-02
3.990821115582178780e-01,-3.607596805046728305e-01
5.174573092117288331e-01,-1.259689114336100257e-01
-2.622583920551294079e-01,-3.800816080538707564e-01
1.710741448272861953e-01,-4.535721777434513213e-01
-4.891938195147284285e-02,-4.446590420738660288e-01
9.484529390379752012e-02,-3.973737325304926848e-01
-4.641729879174943951e-01,1.555044311438057714e-01
-3.636201203697089768e-01,-5.845231112852102007e-02
9.516312640960923608e-02,6.010594707347894916e-01
-2.790662494884345035e-01,4.868695837156133410e-01
1.252900134239222918e-01,5.151757563129236717e-01
-2.163065951994406211e-01,4.192189142762572374e-01
3.421424516626310752e-01,6.639829488588389061e-02
2.896210724537594539e-01,1.714316795441719332e-01
1.983980221925465692e-01,2.668380814758261055e-01
-7.176784135414902843e-02,-1.977750114199355591e-01
1.657102069429325919e-01,-1.300012400335943119e-01
-1.614690060946463446e-01,1.983415111410572196e-01
-5.539991297671890275e-02,1.203367231459973180e-01
-3.467047982072816170e-01,9.984465402010661572e-01
-8.551816176711688477e-01,5.933806390399800623e-01
-5.306309727284489464e-01,-8.506936075341928749e-01
-9.648972746896234964e-01,6.742600437425029514e-02
-8.620868918349591237e-01,4.299872823472966621e-01
5.293290373021748429e-01,8.607735503677907962e-01
-9.097369344893954657e-02,-8.852573409104688151e-01
-8.085208949145872293e-01,-1.984327200490229870e-01
-5.918359383491763603e-01,-5.651561153155996164e-01
6.777790254226421229e-01,-6.314400880921603454e-01
1.147020857848500275e-01,-8.245345169533806473e-01
-3.323101146870426348e-01,-6.758434184008305090e-01
2.898027235587709582e-01,-7.580898700964829873e-01
4.525787604022867283e-01,-6.458385381832305594e-01
6.951632855969033242e-01,-4.445204580251566617e-01
7.437380742765823394e-01,-3.605693609182662462e-01
8.135436189898281878e-01,3.819231213146719317e-01
8.236679454996742589e-01,-9.015099739692572500e-02
-5.915843974853307596e-01,-4.134395231642633561e-01
7.848886691129076942e-02,-6.677560691867997500e-01
1.854808829114161159e-02,8.614196782250582718e-01
-7.057299507573382424e-01,1.926493905809099905e-01
-6.762396985537401095e-01,-5.515991729776753387e-03
-5.708623610437034701e-01,-2.636003607808464211e-01
-6.237437449984134519e-01,2.887259678374781147e-01
-4.402629550671544600e-01,5.458176760143265138e-01
-4.673397604024221441e-01,4.207526876653751025e-01
7.525237842593565096e-01,1.937848403285300503e-01
5.576380022267400927e-01,5.202463767961713614e-01
-1.656924970067977232e-01,6.678315810575639055e-01
3.096292675254260218e-01,6.683757194751956954e-01
1.291492844954937602e-01,6.818792958170172280e-01
-1.385453322461593362e-01,5.479700879636210109e-01
4.605831123015821094e-01,-4.008983206312297654e-01
1.960144688816782277e-01,5.164344368847889610e-01
4.433541315356707702e-01,3.257109047739292218e-01
6.031459458175866262e-01,8.972499448790136056e-02
5.560904154179912434e-02,4.362005268459781537e-01
-1.681651486947967067e-01,-4.779486196530630671e-01
-1.712506175726613011e-01,-4.100603848078964719e-01
-3.136458156674073461e-01,1.982201843611782199e-01
-3.001281968578812243e-01,1.139515628099763839e-01
-2.556522710531161646e-01,-1.594068305147058884e-01
5.414751522476560774e-01,-4.027962971053478114e-02
3.383734165467771060e-01,1.500686046188494660e-01
2.812471686566434328e-02,1.698862652528459749e-01
2.345327473432265442e-01,-3.210449400999897951e-01
3.053184010765890855e-01,-3.437580126038361494e-02
7.108615366021826809e-02,-7.531893294824752727e-02
1.728928875413229815e-01,-1.844935409365537349e-01
-1.004680996338516152e+00,5.779690739575071845e-02
-9.098156077735146674e-01,3.591764705503860400e-01
-1.475384023694175650e-01,-9.874229033401359379e-01
8.892553267718610044e-02,-9.791839172126115542e-01
-8.231593569634841900e-01,-3.613723204958322333e-01
-4.367421721727268169e-01,-8.003665258754040224e-01
1.075680808815634298e-01,9.653460143975431951e-01
-2.904574657957352812e-01,8.552543914062883390e-01
7.114863952161291083e-01,6.221072638402936894e-01
8.700207648198421406e-01,-4.266533047417894187e-01
5.825001254346028334e-01,-7.009266373557893059e-01
2.386073294403545375e-01,-8.214662390442218909e-01
-6.666761456332790381e-01,-4.950218828132392779e-01
-4.636404308484660675e-01,6.869710550982242037e-01
-4.778938547454724683e-01,-6.186186908437670828e-01
5.570477379495826220e-01,6.451530951018545901e-01
4.819118446261164840e-02,8.273280282303171473e-01
-5.855750939253895337e-01,4.394883662257021428e-01
3.829146072768030429e-01,6.732320749612213939e-01
5.376407214428698955e-01,-5.511869078303914815e-01
6.144270034918358769e-01,3.552763396185599221e-01
7.647967209564827673e-01,-1.042239749378220670e-01
7.093346193461586013e-01,-2.059653243612407092e-01
6.780668919559421637e-01,1.981260701154189674e-01
7.044313717974050038e-01,8.452011483513139842e-03
7.349426808703170451e-03,7.042804099154837960e-01
-6.632942977755634795e-01,-6.712542037765184370e-03
-6.296817096464919494e-01,1.659620273372196253e-01
1.408671194168228114e-01,5.747909749384777500e-01
-7.648404076636245233e-03,5.728085424092144162e-01
-2.476576036825687832e-01,4.299786404077202695e-01
-4.802872214789341565e-01,1.622684839356788311e-01
-4.894884185611368954e-01,-4.374481660873874023e-01
-4.992906000497249197e-01,-2.109116523502402862e-01
2.867793588569203522e-01,3.619638457535998555e-01
5.107706302290451195e-01,1.014855786721809566e-01
-1.759731045150581819e-01,2.918376931803867147e-01
-1.776915219522484102e-01,-5.426627255125004989e-01
-4.378327180311506611e-02,-5.576920941592728997e-01
-2.812548598320370186e-01,6.978713263173258463e-02
-2.779215549119744555e-01,-1.965178843875276804e-01
3.551011725506447170e-01,-4.520876425023375722e-01
4.197110745843173896e-01,-3.208251081270503402e-01
1.552103837158327615e-01,-4.298209168170831207e-01
3.113963166337032629e-01,-3.270307115593752978e-01
-6.869492045841049666e-02,-3.113210221795049137e-01
1.015203018091382636e-01,1.487075357008067200e-01
1.818145478343436150e-01,1.377636761941126997e-01
1.137708432260986086e-01,-2.012134238766994654e-01
1.393432550549199012e-01,-4.425738571539746674e-02
8.705995675022514257e-01,4.974958889009992724e-01
7.695799808362708827e-01,6.284263986528881851e-01
3.058825547333492503e-02,9.479729224734254611e-01
8.833861037354708845e-01,2.851336696871227816e-01
-4.148260718027823035e-01,8.395516417314500268e-01
-1.662227669541879449e-01,8.555863117697029008e-01
-6.601646310376105276e-02,-9.878233620172259810e-01
2.455569136683680709e-01,-9.407253273771462032e-01
-6.053511007343130856e-01,6.645499917564774428e-01
-9.346858602263423688e-01,-1.270094017595598153e-02
-4.666399224832155079e-01,-7.864252337485964084e-01
-6.738976404139660481e-01,-5.933180038965431002e-01
5.180622376946671936e-01,-7.621358070552234354e-01
4.875932563932112718e-01,6.213765122031088550e-01
7.873048471026590223e-01,-4.419585672063626736e-01
7.008771066569909891e-01,-5.029001387762387365e-01
-8.196136705674330614e-01,2.486440324758953102e-01
2.796374674857801668e-01,6.760955548102250967e-01
7.472417450310282483e-01,-1.605130251333539843e-02
6.873572135910975822e-01,1.318400695028671687e-01
3.798525263309646127e-01,-6.526872804693386598e-01
-1.881108259495475540e-02,-7.468631687856848167e-01
5.893649951184525282e-01,-2.631227557397024519e-01
5.309552025114884222e-01,-4.046957255528746966e-01
3.980817466249756409e-01,-4.917137100541508210e-01
-5.688694269065226461e-01,5.367784638764874217e-01
4.178995834639048779e-01,3.890892864574829191e-01
6.644595398981032776e-03,6.464962818912399767e-01
1.629269581919719490e-01,5.268090314982705191e-01
4.712361617976172368e-01,1.725009180653323260e-01
-7.600184007650997442e-01,-2.574382204919420380e-01
-3.822227162976772341e-01,5.193349756759891855e-01
-1.828854794758862090e-01,-6.524172647081867282e-01
-5.257721644787856086e-01,3.316231368256458145e-01
-6.968617313222347232e-01,-1.828557990033582298e-02
-6.329294588883938033e-01,6.730764318623942699e-02
-2.117697449249087982e-01,3.917403893076134569e-01
3.574928884916189209e-01,-2.212544338446585379e-01
-5.787320513059528437e-01,-2.036680222665205597e-01
7.003609309271725814e-02,2.387124187248359508e-01
-3.737459394265820745e-01,9.261293190831028366e-02
-3.069030306787149942e-01,-4.997760809217956512e-01
2.311715122853362503e-01,-2.597556102691120708e-02
9.765983400118281865e-02,1.322809551396834406e-02
-2.440557442422193121e-02,-1.588001343977547136e-02
-7.558924938179692465e-02,-4.190269968234187625e-01
-4.027539809911779428e-02,-2.663576320826350763e-01
-3.355558096561755965e-01,-3.786087357257900687e-01
-3.599702365310578078e-01,-1.925681509783828405e-01
-3.174801398943663533e-01,-2.361019055400684630e-01
-5.072849591382604384e-01,9.706063938728851648e-01
9.167515566501062141e-01,5.022760232423147952e-01
-9.994837214336462772e-01,1.857244553310302693e-01
-1.460741872695183741e-01,9.458932380901550196e-01
5.600248854122896747e-01,7.896663947176673082e-01
3.560978587735916800e-01,8.587470586886170043e-01
-5.399583234712485025e-01,6.991770531042276193e-01
-8.722651568904441488e-01,-3.928534608821122598e-01
-9.166234612374672963e-01,-2.108534063625162880e-01
-8.112985561218729602e-01,3.347483580545866921e-01
6.828904771003198038e-01,-7.584148327689184121e-01
-7.069718333234364938e-02,-9.591857596474453462e-01
3.425214038915961878e-01,-8.944034286270958756e-01
8.858222509865306682e-01,-3.978048420979044542e-01
-8.059727002186303779e-02,7.789715171790294601e-01
8.307303648973884957e-01,1.144498315150031670e-01
6.995344079546493843e-01,3.576356604641024450e-01
7.002191175733960549e-01,-4.639095077073622231e-01
1.113390759179928163e-01,7.137653670719957821e-01
7.106137736622704093e-01,-3.261142193592331262e-02
3.626542375315380262e-01,5.058761881974430663e-01
5.004499434798637125e-01,3.564923808329362731e-01
6.087914715947440047e-01,7.098790915334020346e-02
4.772876309674066730e-01,-5.547023776107044002e-01
3.545379960348385984e-01,-6.217551499557268935e-01
5.380671965512150434e-01,-3.677882557811210651e-01
-1.548403604206861628e-01,-7.478066600904540451e-01
-3.620242115164791219e-01,-6.961671571192238339e-01
-4.644757496382958539e-01,-6.394577182876616250e-01
-7.415400365452724518e-01,2.580190587739583999e-02
4.903504739217422470e-01,1.193502968643096740e-02
-1.999582491037852072e-01,5.152853768776693988e-01
7.998365785313152343e-02,4.134715672152315391e-01
-9.278434649519633204e-02,4.593958040027054657e-01
-5.945943754102296364e-01,-1.896256495452830759e-01
-4.996096642404559973e-01,2.257694484597724816e-01
-5.223419247307287128e-01,3.403162562643890360e-02
-4.617209110657611859e-01,-3.594464947410155875e-01
-2.489452260115926352e-01,-5.203061562494455394e-01
3.792156561438432272e-01,-1.248387670673891808e-01
1.774782749047993657e-01,-3.423682966906463343e-01
-3.433668111315439919e-01,-3.122514017956357635e-01
-2.107355208434200655e-01,-3.606650048664333807e-01
2.511699913483612656e-01,-5.481804766219395414e-02
-1.946997899649646757e-02,-2.884068148808653920e-01
-1.132189326540703478e-01,-1.894213062157673599e-01
3.820650535530646652e-02,7.223719932490905646e-03
-2.120144427619905514e-01,9.842096476466050126e-02
-2.830807716691907672e-01,2.464594291882847565e-01
-2.143658927690997862e-01,2.536781772779558852e-01
4.888835452173179164e-02,1.077056815512468457e+00
9.723947610125739383e-01,2.928992177467835134e-01
-8.436624093874949271e-01,5.251328337734311180e-01
4.068787686830175887e-01,8.903209267913612113e-01
-6.863092113263420391e-01,-6.847374680515567746e-01
5.494913158689838234e-02,-9.465734733692073855e-01
4.513891473462222637e-01,-8.544673867305833115e-01
7.190097343640359240e-01,-6.373046636329869896e-01
5.377613482033255510e-01,7.496638827488752987e-01
-4.150628397941404923e-01,-7.961873742250344943e-01
-8.894709435595459235e-01,-2.113210361584927921e-01
3.072322203687447018e-01,-8.164009267322889229e-01
-5.478899786298765395e-01,-6.125648714644988946e-01
7.217946360777650616e-01,3.985423053365226842e-01
5.611070027705543639e-01,6.031274808036743984e-01
7.540701675959882166e-01,-3.765863294925784754e-01
-7.368950330791224079e-01,-3.287039185414782350e-01
7.512378148724171423e-01,-7.842357859161454281e-02
7.009230114197307904e-01,-2.530514422154382381e-01
-7.043615065280581788e-01,-2.571154449661052221e-01
-6.148308929421566482e-01,4.709488922312339843e-01
-5.332754216336068609e-01,5.906635124819001881e-01
-3.704605664443962887e-01,6.563910264369695602e-01
-9.530717785026678046e-02,7.286982133545637508e-01
-6.813472738953416652e-01,-2.927645694251314323e-02
6.005880207906769686e-01,9.936017118478476795e-02
4.809138136835908739e-01,3.307820316584015319e-01
5.715135648301031823e-01,-4.783446601221241767e-02
3.587894540982831115e-01,-5.498143868737819240e-01
4.315648826084371725e-01,-3.953720017446895052e-01
-1.101562699996979644e-01,-6.018559884143103167e-01
-9.485222485356263611e-02,-5.433874833970030460e-01
-3.258431918595793841e-01,-3.924599792106446272e-01
-4.515342635854814879e-01,-2.097058658346224180e-01
-4.478713184742668663e-01,3.643190933869350223e-01
-5.058001262002923548e-01,1.451364349492157424e-01
2.157764911081218873e-01,-4.170148995206801046e-01
4.290823895610123562e-01,-1.809644920011128921e-01
-1.132121901647650530e-01,5.726571652072501850e-01
-3.755167747962094849e-01,-2.585768990820382779e-02
-1.718498968277080985e-02,5.216365989742205445e-01
2.089007910062795348e-01,3.693500664229024122e-01
-1.602118874270045679e-01,3.898009538734224511e-01
3.089810356558164023e-02,3.472107747620429286e-01
-2.045625854709164082e-01,2.631503576152748880e-01
2.606357193601580025e-01,-9.787661490597211744e-02
-1.775295636489983286e-01,-1.067987922205804185e-01
-1.565594760817580131e-02,5.971379629647530218e-02
-7.320875905903303886e-03,-1.827340086127797469e-01
1.033575858879397930e-01,-1.847258157859145433e-01
-9.430334328615537220e-01,3.628067114255828507e-01
-9.389727624439723197e-01,-2.500045116666131384e-01
2.262443109526333374e-01,9.309033942133428940e-01
-2.055169253690518338e-01,9.325448362334147756e-01
7.300218976729001552e-01,5.967585019859343864e-01
8.563743365055329626e-01,4.084063566527335598e-01
-8.171332615433873903e-01,-4.640241937587170629e-01
-3.684679493253968929e-01,-8.799277223608001908e-01
2.285656563905592853e-01,-9.030579033981400716e-01
-7.266869515183275174e-01,4.471746897276936972e-01
-7.673792464587848583e-01,3.590548084853049104e-01
-4.912687139919671431e-01,6.789908142239782229e-01
-1.163168345907312495e-01,-8.796841615426725935e-01
-7.493013560664094630e-01,1.492129719263135257e-01
-1.738909035657101587e-01,7.570447205465429263e-01
4.564956962051343603e-01,-6.950527507582093811e-01
8.644547455808059278e-01,-9.197170451911045042e-02
4.890561999185332187e-01,5.891063138969234725e-01
1.925205178600770672e-01,6.904282245065841428e-01
5.786253640749561278e-01,-5.350178859375023244e-01
6.565996859669930297e-01,-4.317893655133828168e-01
7.403003746984061495e-01,-9.212183249797759044e-02
7.211327665209480431e-01,1.674965159388098757e-01
5.931176468675093405e-01,3.832509770700170959e-01
-3.484548669232077067e-01,5.739695037488037332e-01
5.783227068519445346e-01,-3.715886443918078319e-01
-2.936151177944734680e-01,-7.330550487582716546e-01
-5.953567113208678707e-01,-4.577169017947133600e-01
-6.166497765772120943e-01,-2.350179587727501407e-01
1.173406932702573541e-01,-6.500210686178108377e-01
-1.546883738274361549e-02,-6.614515992739669059e-01
4.522411473466994014e-01,-3.304019620476768004e-01
-3.865049291805783827e-01,-5.029263252702663722e-01
5.391475780308760957e-01,1.482752550565253069e-01
-1.330733232510542263e-01,-5.309874879056075692e-01
1.039573155327424697e-01,5.578525401961687002e-01
4.148644993253063906e-01,-3.778763468838523126e-02
3.274300322528378437e-01,3.024660114508448405e-01
-4.939191234560032506e-01,6.713016352958033062e-02
-3.457754843167319403e-01,2.999989020563751940e-01
8.424886093767437745e-02,-3.062589419430543636e-01
-2.452206450121345027e-01,-3.413178260881764570e-01
-1.786051536758171132e-01,3.663565362785939916e-01
1.341531337165744464e-01,-8.229830858113794390e-02
-2.533816801559636740e-03,3.562627977638964105e-01
8.000128954121679681e-02,3.072400236883289226e-01
7.183459205842100681e-02,1.851169350549540515e-01
-2.645356497955486663e-01,-2.209070353132751574e-01
-1.245516347224567139e-01,9.778242737806101814e-02
-2.173659604640276188e-01,-7.134557379330908056e-02
2.489591859052329159e-01,1.026837354530219848e+00
-7.890709473723153122e-01,5.688722604079372580e-01
-9.609288591710165583e-01,1.238364767758718260e-01
6.347884167828414803e-01,-8.525324707335895091e-01
-8.513941068839898652e-01,-4.185225236056260845e-01
-8.720711086889647579e-01,-1.981109679807129820e-01
2.740169049608274787e-01,-9.411770722864547523e-01
-5.039878460755899958e-01,-7.729329858683842147e-01
5.433770952092373957e-02,9.507767362796430977e-01
9.487160337292294132e-01,2.884444094811734471e-01
7.133656034788780076e-01,6.215325633293855567e-01
9.321621973262012029e-01,-1.478955002859647094e-01
-2.803165120476152072e-01,7.641834930493933697e-01
-4.568388339801435216e-01,6.552354128522267507e-01
-6.188038296212099443e-01,-5.270931441264363748e-01
-6.279314971916174493e-01,3.963907205142561674e-01
-6.979078284729816062e-01,8.615337197310779516e-02
-4.981545325395626556e-01,-5.728400472865937676e-01
-3.460849760284479687e-02,-7.566902799502797095e-01
6.334977752697658060e-01,-6.122108449049056267e-01
3.394985259590364568e-01,-6.982347439123324229e-01
4.922597626961349726e-01,-6.311861250310353277e-01
7.542750099569597300e-01,-3.508275769392737997e-01
7.913801658559224128e-01,1.785858666570426245e-01
6.513679182909228871e-01,-3.716142787196948793e-01
4.718617030924360245e-01,6.389676974846932866e-01
4.179957405714167518e-01,6.427622934668412169e-01
-1.917993665970050277e-01,6.369621822665642030e-01
3.305415501500936770e-01,6.177752740951685251e-01
-4.695458727038946400e-01,-4.406888381408070043e-01
-2.309725233840858871e-01,-5.539034531430864217e-01
-5.098951170969941993e-01,2.707508984828121967e-01
-7.236167646538264886e-02,-5.442457852083434355e-01
-3.143719905833542994e-01,4.443610833356075318e-01
-4.747812642423189233e-01,4.832404415997121339e-02
3.139686580641224412e-01,-4.554638890777407689e-01
6.046255135079247056e-01,1.283296585648301957e-01
5.320671352580966795e-01,2.197555980797105124e-01
-2.460572015996931039e-01,-3.280733907327247345e-01
2.080267659243416611e-01,4.218634222197670813e-01
1.103722339228076360e-01,4.208927033122192296e-01
-2.816585142059235825e-01,9.542964902600430122e-02
3.297212042153295775e-01,-2.119186650393800608e-01
-5.257231566475902007e-02,2.583735611149544642e-01
3.558572534189871628e-01,1.044774931773679305e-01
1.475251890492716988e-01,2.054351482631799342e-01
1.877421788276973369e-01,-1.885742533905697405e-01
1.762138592662527425e-01,-8.314131595368226546e-02
-1.648124958756467529e-01,-9.805638373749296643e-02
-1.128042909219195561e-01,-6.077828223629688775e-02
-1.063890581264431923e+00,1.832731689104718509e-01
-1.002940189427037332e+00,-1.863767043924365596e-01
1.011830074415131397e+00,2.804822214295406013e-01
5.741869202279946682e-01,-8.291052471474625873e-01
6.979134927914543152e-01,7.519868468056353228e-01
5.428671032659639906e-01,8.647989622881872007e-01
-7.022171132414284367e-01,7.438832062697233738e-01
8.875842320349511261e-02,-9.223468211748726553e-01
-7.316693025504985570e-01,4.770524171164052807e-01
1.534921780739268229e-02,8.864346779597173098e-01
1.615183326232659256e-01,8.597293160356676012e-01
-2.633518081522817078e-01,8.334884946811974560e-01
-3.935262386255840017e-01,7.564459760759547624e-01
7.824701471110959705e-01,-3.347275389389141598e-01
6.756982049993944806e-01,4.434714526514908495e-01
7.896064101510140709e-01,7.059695206358441999e-03
-4.971706504784362268e-01,-7.149178251042264121e-01
-7.950919701255049210e-01,1.563118717100130395e-01
-6.057189857026487045e-01,-4.793598770246903507e-01
-5.007753180918527169e-01,-5.786493618937639249e-01
-2.573059732482445017e-01,-7.485559930884734259e-01
5.724200749225116791e-01,-5.079188493577950769e-01
3.228328299630067733e-01,-6.967185450698150095e-01
-2.109895533561901293e-01,-6.784683929133437097e-01
-6.098869224398718591e-01,-2.594767694151513537e-01
-6.935614220807603258e-01,5.189194382868447114e-02
2.295605754215169492e-01,-5.728915972345592911e-01
7.724949554851097411e-02,-5.549460420949645645e-01
5.391295381025388300e-01,-3.085118673088959040e-01
1.551416482551111822e-02,7.185868660641059336e-01
-5.301310733845396861e-01,3.644455296638043906e-01
2.095360037286820576e-01,6.348902971355310232e-01
-3.380341984173967362e-01,-4.148579102563360044e-01
-5.221891217932886908e-01,-3.479813440558010562e-02
-1.838982492910312128e-01,5.148986186779149765e-01
3.628982290784966702e-01,-3.500025356081071237e-01
5.894281088691447623e-01,8.199387009668895887e-02
5.315852286383817571e-01,7.524324168837154270e-02
-3.307390158176572448e-01,2.548946156784080985e-01
-3.288542302625284131e-01,1.247255109865368916e-01
-3.112142700535869833e-01,-1.032673701333397392e-01
-2.022207731934580754e-01,-1.950902405273133577e-01
8.804688865985486890e-02,-2.896026861735893076e-01
3.820136073879289440e-01,4.448181127945816105e-03
1.138236430656473508e-01,-1.618955713794630047e-01
3.384652855329389198e-01,3.498005846544128272e-01
2.283400727882970993e-01,3.707347139687655058e-01
1.043960828804721547e-01,3.377048477358369216e-01
2.915779164163111864e-02,7.200491301054277871e-02
1.779647048923707342e-01,2.090213851832487535e-01
9.806957114301351197e-01,1.066175896045570282e-01
6.509862741342319348e-01,-7.298850554838771654e-01
-6.126065260252177014e-01,-7.274810578151780227e-01
-8.056828000212830077e-01,-5.102494978382785540e-01
-9.603803563814634625e-01,3.004125893730001939e-01
6.379529714655383099e-01,6.848803682106479052e-01
7.572037407721233793e-01,4.408629270737146610e-01
7.831234186916540274e-01,-3.303390307466239628e-01
6.534648215021392481e-01,-5.419918589521609542e-01
2.564314091589029940e-02,-8.614449974993382275e-01
1.645966447263838561e-01,-7.991730200253215344e-01
-1.780616704131806338e-01,-8.089304894880811059e-01
-9.408218225613540486e-01,-8.088108250073706984e-02
7.696943012786129357e-01,-6.100590524026416883e-02
4.881688766108965849e-01,-5.358533180528908257e-01
-3.672998355876993526e-01,8.541081325669578339e-01
1.147793157566814742e-01,9.102392073269320871e-01
-5.016441753710597640e-01,7.355403449853407105e-01
-7.343976363027128196e-01,4.620232228778904382e-01
-8.160503497279183449e-01,-1.250534563353290773e-01
-6.320020345227503888e-01,4.807690720524070427e-01
1.410189102903821323e-01,8.263804388244384569e-01
-4.030507042455953037e-01,-5.836232394611599039e-01
1.957566395680356841e-01,-6.154757420604674012e-01
-2.051856986623719348e-01,-6.157002824545302344e-01
-7.121834594164810905e-01,-1.053485986569029087e-02
2.587351387895681087e-01,7.366004692252752228e-01
-2.848546178834589493e-01,6.417081717975444688e-01
2.008011385717976272e-01,6.604198765842380636e-01
6.245220912869003937e-01,1.363300595242099844e-01
5.603704637736893757e-01,2.274180015603437799e-01
4.128260500296476732e-01,4.048586372791747046e-01
-5.157846507532775071e-01,-2.364909647864025799e-01
-5.520696759367252904e-01,1.829936822816393138e-01
-5.376225956370697112e-01,-2.593990266969901232e-02
-3.424310335797613458e-01,3.796168107707235673e-01
4.992464783321000077e-01,-1.198251977318989941e-01
-2.919098774782036276e-01,-3.530330301160586881e-01
2.576536251213787376e-01,-4.019660509820072725e-01
-1.023092497032330184e-01,-4.048390307769659802e-01
3.089725611639178027e-01,-2.511061233122461323e-01
4.681415182435180733e-02,-3.402431051322801769e-01
-1.882181733760006082e-01,-1.701071018925617295e-01
-2.832289328776184112e-01,5.567688505485311051e-02
6.292333713991121735e-02,5.509971231959976956e-01
-3.526038172593549264e-02,4.231138098922603841e-01
2.153223229865807442e-01,3.317759468034812143e-01
2.678975542057578374e-01,1.553788834727980357e-02
1.826034054491688322e-03,2.460095435098615946e-01
6.824815621447538616e-02,1.257167885843920585e-01
1.029589492699246378e+00,-3.335387196153828393e-01
1.004689268469128649e+00,1.435018432979490721e-01
9.463570837320586793e-02,9.788658345422074358e-01
-4.634449342327213728e-01,-8.466231978459568541e-01
4.220781166111081673e-02,-9.142480084333493018e-01
-9.553643731984093890e-01,-1.969847697285479274e-02
-7.143457024804690247e-01,6.342385781239227027e-01
-8.876657022756055948e-01,4.651479586726433441e-02
-6.632570985245417328e-01,-5.595112808210824795e-01
-8.079128097701976374e-01,2.585447061723576412e-01
5.067173693256677991e-01,7.759949247739851286e-01
6.998769786228318246e-01,5.151031596202565455e-01
5.388166131849595475e-01,6.687435628149562827e-01
-5.402003987848483790e-01,6.426231043123243891e-01
-1.264890941621085729e-01,8.198524614913478281e-01
-7.014648138062898886e-01,-3.407783046832862373e-01
2.450391202858585582e-01,7.433773368039021667e-01
7.866877249416669438e-01,-3.139010924392193758e-01
4.149922181764404416e-01,-7.385816092668739952e-01
4.282343139483626993e-02,-7.753985473329101374e-01
-2.034813609463144990e-01,-7.390978879330805107e-01
-3.749215088133274754e-01,-6.308230201504820833e-01
-6.584115616029784235e-01,-7.291253503305815398e-02
-6.204170104596986590e-01,1.037066720298676636e-01
-5.697899607705305680e-01,2.522236145488482295e-01
-4.977424283862682541e-01,4.153585729770502555e-01
-3.327741977586138322e-01,5.903212453165352924e-01
-2.574429448694686151e-01,5.852007399908745189e-01
4.298404289568689141e-01,-6.275524541432492276e-01
-4.398273478770843292e-01,-3.518704750947459492e-01
-2.159017239450873871e-01,-5.549816999316445898e-01
-2.753995314751202517e-01,-4.431681936808326561e-01
2.035555463301708390e-01,-5.992870832605519116e-01
5.507748005231948019e-02,6.240702573312940649e-01
5.030848497010590448e-01,-4.444765537594057014e-01
6.352419160118559782e-01,3.602001656288373876e-01
6.957386406718338856e-01,1.622482831217580690e-01
6.564814034116821517e-01,-1.329329102104196414e-01
5.693819624057955275e-01,-4.957521025289127192e-02
2.688106304987852857e-01,4.214856099489029950e-01
4.196093270438746581e-01,3.121666037614035938e-01
3.939288732277225757e-01,-3.202154106028265446e-01
4.149849289010199178e-03,4.013234111976649032e-01
3.446603405315727398e-01,-7.987275058735220090e-02
1.641869412532203920e-01,-2.319947969961758949e-01
2.308877749519065992e-01,1.028873010158470463e-01
-2.852833930300516241e-01,2.538807333790785159e-01
-7.185720103331824649e-02,-1.116169299822507427e-01
-4.773759188770002743e-02,1.344647088448631435e-02
-1.701802452954978284e-01,5.750218571708707455e-02
-8.489474846266226171e-02,1.053943504961294630e+00
4.495835913367465242e-01,8.904625789998094065e-01
9.014558493081507029e-01,-6.150174094855194173e-01
9.920114647529862939e-01,-3.439852739391556780e-01
6.126982449195431668e-01,6.780133533257519662e-01
8.871899637344040634e-01,2.191638747883830896e-01
9.317329419002025048e-01,-2.301951727019227179e-01
-5.950567055033332275e-01,8.227894420146560917e-01
7.724743349715689211e-01,4.114057790132875647e-01
6.312544515747086082e-01,-6.649062227003615932e-01
-9.256334081260861879e-01,-4.948638811569281981e-01
-4.027141681845725074e-01,8.094795818548146116e-01
-8.928315881508191998e-01,2.527631044865163989e-01
-4.165501972821696042e-02,7.153799689534445783e-01
-5.364109063072818318e-01,5.473308294346822533e-01
-2.534404527512261751e-01,6.929950641771276398e-01
-3.951163762724922979e-01,6.149043386461700011e-01
-8.438672133568121403e-01,-2.121188081003235748e-01
-7.805511505251125914e-01,-4.637492906059020314e-01
-4.728863172052806818e-01,-8.275235232841194888e-01
-7.743140041321328049e-01,1.345685904844632075e-01
-5.416316293925020897e-01,-6.809065809948185999e-01
-7.172654594006491191e-01,8.403042657338927537e-03
5.823931343210840827e-01,4.036910641803032052e-01
7.498683336789334630e-01,-4.538150958962122034e-02
3.159677554754387607e-01,-7.658078304327872177e-01
2.650701932729831317e-02,-8.472592253092078307e-01
6.567698242358611660e-01,-3.536859587139407624e-01
3.440262582646999023e-01,4.956523731356701767e-01
5.310662398391870209e-02,5.176511084296890886e-01
2.055236679186236981e-01,4.714703470941470909e-01
2.049236018614046806e-01,-6.954211688219823495e-01
3.956502214369216897e-01,-4.947451764123527718e-01
4.645368836850091165e-01,-3.963586809269604716e-01
-8.332308320951673300e-03,-6.977012746663686649e-01
-1.072899076696503806e-01,-6.518082077416650355e-01
-4.634387353735597848e-01,-4.023573634848980896e-01
-2.999636920670359919e-01,-5.430572624615948030e-01
-4.616898475749503516e-01,4.931707640102858670e-02
-4.102981604219584910e-01,1.770242109488183446e-01
-8.413670641809262163e-02,3.461075430963846400e-01
3.322969944791880348e-01,1.618430102112081992e-01
3.408241227165837439e-01,-4.711303886135535628e-03
-1.561539332265569069e-01,1.523394655786318719e-01
-3.364932108831913959e-01,-2.698140051306135989e-01
-1.309796861414670027e-02,-4.419228119471466099e-01
2.393023502605113040e-01,-1.997897261512771860e-01
-1.544656631028639426e-01,-3.629073273767803587e-02
-5.278454662346201282e-02,-2.209161827072667339e-01
2.044655025494959352e-02,-1.525315278693665788e-01
-1.070345802776655919e+00,9.056624985424510665e-02
2.015400544531158744e-01,9.855449367072978140e-01
7.131832559088733259e-01,6.621200757454109853e-01
9.362542241284411704e-01,-3.600006417138337245e-01
6.636497754811299110e-01,-7.049754395057294953e-01
-4.351807678279854263e-01,8.271181404163822082e-01
2.358182435920935516e-01,8.388874460248983977e-01
7.140865061873774566e-01,4.564707694955051354e-01
8.820261214678537520e-01,2.355296298141550115e-02
6.824579319326347371e-02,7.780083017213303975e-01
-6.760852283481494363e-01,5.320146727971786227e-01
-1.397671748403897241e-01,7.528191692864272255e-01
2.312181157710770096e-01,6.581660805177652618e-01
-8.547177921115007848e-01,-2.295106457553806878e-01
-7.062105794624768951e-01,3.756206213272699768e-01
-2.941004579091508475e-01,6.363296171629271303e-01
-7.556921444078436023e-01,2.078957019475509149e-01
-7.608220814076416261e-01,8.566419261678145936e-02
-3.136627593482307907e-01,-8.617185463953572766e-01
-5.685285734486718034e-01,-6.607168122630879825e-01
-7.041604250532117470e-01,-2.492419069448810476e-01
-5.669238978578707844e-01,-5.550514543705087345e-01
4.498918678464221554e-01,-7.138071514011135044e-01
7.661255736605935285e-01,-2.511741832790508888e-01
7.653696494686659246e-01,-8.921521927973152799e-02
7.045181234513742119e-01,1.441452515276058499e-01
1.900977009523260042e-01,-7.706350010883548096e-01
-3.800221827526042984e-01,-5.927930202236060264e-01
-2.093363888579655441e-01,-7.016406355307222009e-01
-6.032431553860725382e-01,2.281426129910760995e-03
-5.168805848258283264e-01,-2.644053709435834620e-01
-4.418674094983182088e-01,3.425513844049677958e-01
1.560281925446927592e-02,-7.263357063695947691e-01
6.298267718170730105e-03,-6.474503605330877987e-01
-4.167657121081109750e-01,1.923858926639963607e-01
-6.752025072984756127e-02,5.294979117618662245e-01
-1.287970648828810349e-01,4.622617453273795141e-01
5.480141001818308322e-01,2.575088054954640104e-01
2.042836425951586321e-01,-5.608107294070430182e-01
4.076684787661538634e-01,-3.641510416634464176e-01
4.011643060250115744e-01,2.928564563348153293e-01
4.601854959826808256e-01,-6.035548564284645701e-02
-1.773014462038287331e-01,1.652931705779275562e-01
2.861336201090570186e-01,2.659638323223776357e-01
2.696579942736776481e-01,8.934149182700303060e-02
1.674554545575528408e-01,-4.121540323491818536e-01
-1.410001874167336466e-01,-1.973271918324994156e-01
6.652708472253424099e-02,2.921272937305518028e-02
8.796787183045345904e-02,-3.115714759333012562e-01
1.497604657159012642e-01,-1.892960011727230774e-01
-7.257369016476080681e-01,-7.953732537363167321e-01
-4.243525666923269046e-01,-9.439063177834940976e-01
4.532475623657858388e-01,9.605371636649558953e-01
8.741451517376591651e-02,-9.967590845583552683e-01
3.288798107467767046e-02,9.842608846375971998e-01
-9.557896695932701636e-01,1.390208432640749336e-01
-8.819920653033013203e-01,2.546701574465581319e-01
-6.738871435302550283e-01,5.722800796735307838e-01
8.246175132951735209e-01,5.273031224183247767e-01
-8.115800525044495339e-01,-2.153367243540177667e-01
-7.481864283818480399e-02,8.378006564798480271e-01
-3.461108549998763162e-01,7.106209357901663859e-01
-4.886567101208088570e-01,-6.392876318419646875e-01
-6.914828788821114625e-01,-3.343205488596076025e-01
-7.041194190125616981e-01,-6.594782203648191787e-02
-6.739294440916289153e-01,2.220443138528189753e-01
-4.535364061157663995e-01,4.896164621767720160e-01
-2.399254080991540528e-01,-6.985744231098693913e-01
3.025056985145027633e-01,-7.703133958329503317e-01
8.232063490081321655e-01,3.216060055142280771e-01
8.540862091286466340e-01,-1.898513238888316912e-01
7.442536150084940738e-01,-3.485492223192085404e-01
-5.308243072246402461e-01,-3.254900323881475543e-01
6.175521452020291679e-01,-4.642083749136475257e-01
7.300956828325908532e-01,-6.433543745664507818e-02
-2.731839908357541757e-01,-5.118354483980085412e-01
3.372749808013285056e-01,-6.112301205404574445e-01
5.554270736064097491e-01,-3.182611888434886960e-01
4.015862470673015050e-01,-4.863547390212277222e-01
2.282096962744078472e-01,-5.359815630999980041e-01
6.602200094274625064e-01,1.641582625987150768e-01
6.593256556107269795e-01,2.487700244558614382e-01
5.599529591268113116e-01,4.056133320525550090e-01
2.290640452078387401e-01,6.343804196887553593e-01
5.238066222947872497e-01,2.597850500970274590e-01
2.143456797936059977e-01,5.485471290190473415e-01
-1.257459755936632118e-01,5.318988838599040259e-01
-3.019156606048465155e-02,-4.699248226898822822e-01
3.666954369265120195e-01,-1.807470511401016167e-01
2.600983599005211033e-01,3.330033845661961034e-01
-4.278189729412855691e-01,2.375671772618871413e-01
-3.641296366224454073e-01,-2.509951233450445907e-01
-1.935277379363454231e-01,2.920737978440799965e-01
-3.099185354385423641e-01,3.679315603996103495e-02
-1.156859480354696518e-01,-2.430244265448129048e-01
8.015027136247838968e-02,-1.790775687592321974e-01
-1.913560860518132845e-01,1.059554742279852566e-02
1.079479102947790148e-01,1.939773037805753164e-01
-4.456374087307835713e-02,1.196901524388679777e-01
1.191672899045679440e-01,3.670653209102316128e-02
-8.933086808709389537e-01,-6.423694780890756295e-01
-7.711331450586856873e-01,5.947880546994681605e-01
-9.638789063015787972e-01,2.166493705332311615e-01
-3.184665042271917490e-01,9.015862782432085831e-01
-8.552657988419123392e-01,2.101175981220214650e-01
-4.128832640609826632e-02,-1.048353614330587158e+00
7.738363522332261102e-01,5.695119550673771736e-01
8.351491112709421571e-01,3.885758188845365169e-01
1.835325794660450371e-01,8.635725600134099844e-01
-2.185363457428389500e-03,8.325239393203381910e-01
-1.640545233203500597e-01,-9.668497578013446336e-01
-7.924668904138145731e-01,-3.496578184165747283e-01
-2.788794340522242621e-01,6.247469527140674384e-01
-3.645958666819263394e-01,5.568827291305383786e-01
-5.583797411212695350e-01,3.647951383339908538e-01
-7.972894837880036001e-02,6.552541236015706483e-01
4.752857011785871499e-01,5.568734484955608632e-01
7.926129629472218330e-01,1.151536270127834494e-01
8.342453722944500605e-01,-3.117909035931356598e-01
7.732621315732408629e-01,-1.019049754531114460e-01
7.718767299263682435e-01,-1.591306840842754144e-01
7.014259214097483541e-01,-4.701030334668652166e-01
4.765800101767031505e-01,-7.191977111193438299e-01
-2.853328067998820439e-01,-7.874779295315972316e-01
2.320887770322687671e-01,-7.816167327152818700e-01
-6.737065616216229014e-01,-2.107791163452622241e-01
4.498248226304952246e-01,-5.826215530136366061e-01
5.459189129996679934e-01,-4.446316396937716742e-01
-1.236117070062004233e-02,-7.199011627627279752e-01
-2.461333666709652479e-01,-6.642008117580705528e-01
-4.047267212772885370e-01,-5.462506835043954290e-01
7.830331290849147641e-02,5.716650468431775378e-01
3.177427881430232581e-01,4.811285670673706161e-01
4.912833173698457623e-01,2.722163140294928119e-01
5.845824050453213294e-01,-9.150902071715873165e-02
-5.416286690404775728e-01,9.440577901327421029e-02
-5.075893589221133206e-01,-3.103012905868312576e-01
9.247271418142441468e-02,-5.392500065725640557e-01
-4.389511559389538409e-01,1.471508818724732715e-01
-3.256654506243624181e-01,1.426095934966134793e-01
-1.667601265532129284e-01,2.562766021982701981e-01
3.571658686147655137e-01,4.442925435767149100e-02
-5.543185367604678421e-02,-3.641649764249063614e-01
-2.757317988072245929e-01,-1.356693183437577277e-01
2.690405749648561717e-01,1.190590424793793942e-02
7.408307181456078028e-02,-2.116574029137015533e-01
1.127369660053696571e-01,1.371420947752779174e-01
-1.247285139102211615e-01,2.338157831942969112e-02
6.623261937106300623e-02,2.879930748357082543e-02
-1.616510449913035607e-01,-2.415281350579488728e-01
5.915754348186342826e-01,9.141143386662184955e-01
1.479743321539936651e-01,1.030246011472965906e+00
8.211415765629975771e-01,6.395641195216109631e-01
-2.108593222345758744e-02,9.316046206211285874e-01
-9.407125512541630874e-01,9.284163493707109360e-02
-8.867450490338119051e-01,2.952031852396911904e-01
-4.577962872467098987e-01,7.544956805113171017e-01
-7.599041706675910834e-01,4.973666538412524485e-01
7.726478868461454652e-02,8.210048556691027510e-01
9.305469058750553968e-01,-1.535569091936929420e-01
5.384841225742016402e-01,-8.698362583161571848e-01
-7.198754410627578038e-01,-5.605763102371436046e-01
-4.121373088404325369e-01,-8.524369056109394327e-01
-1.508355675701205656e-01,7.489005318245204323e-01
-6.031337566043967202e-01,5.339394282420797389e-01
-6.651008824870572322e-01,-5.075298172714732825e-01
6.045451421187371110e-01,-7.266139990342612709e-01
-3.647135936544688151e-01,-7.370433222046824939e-01
1.128874471140439359e-03,-7.917623321435683925e-01
7.935662649294424886e-01,-1.621073035073248847e-01
6.781954590171870301e-01,-4.671134688103549260e-01
2.038319991662265462e-01,-7.375397090670325895e-01
5.605420158444516243e-01,4.405300455218822964e-01
6.856013997842658192e-01,2.015384294838311885e-01
4.960760988372273084e-01,-5.878776254451602012e-01
4.361235784116909153e-01,-5.558757585883501440e-01
6.503509966400722320e-01,-1.245580732455929401e-01
5.820770395329071256e-01,-2.937416079234305144e-01
5.287267783357764150e-01,2.748188859808288753e-01
-3.644634072579285844e-01,-6.193004488141049535e-01
-2.874026255687557319e-01,5.807215572563102501e-01
-6.770637889704756995e-01,1.922662567370270470e-01
-4.424997590634721645e-01,4.634562409126992133e-01
-6.616213126279442136e-01,-6.839516005342645422e-02
5.663328361744283945e-02,5.525465261043812637e-01
-3.283134284616026632e-01,-5.240677407637118757e-01
-5.674163149759755553e-01,-2.059763680942766281e-02
-4.794154790404698274e-01,1.325994245428363007e-02
3.391943244551881009e-01,2.509780253295899599e-01
2.324301702426133931e-01,3.210256120521196022e-01
4.111944647628020255e-01,-1.333793172756951584e-01
2.082207309248916907e-02,-4.561239401915006542e-01
-2.031097662141425064e-01,-3.611157923720083041e-01
-2.422220564115217245e-01,2.260873368700236363e-01
6.074676936644915481e-02,2.704154281689902239e-01
-5.231771866874729282e-02,1.425971472627806935e-01
-2.155615196020846391e-01,-4.972077125037550893e-02
2.552534338764010924e-01,-1.394797551610637287e-01
-1.913162134763808642e-02,-2.385777019158641099e-01
1.206309332705134407e-01,-2.030987736228248852e-01
-2.569670628171878413e-01,-1.057591507053005309e+00
3.745969425962652477e-01,-1.007634910582351440e+00
-7.074240875844659548e-01,7.207280706976638696e-01
1.008279840363028645e+00,4.009455211858020673e-02
-4.735652588478553859e-01,-8.676283237765874956e-01
5.904324024023205331e-01,-7.742982797057420541e-01
-8.879596575840089656e-01,-3.781960066473014082e-01
7.286540581342718648e-01,5.362876008224352065e-01
8.852626430490135867e-01,1.852217188639515566e-01
-9.338493973771089252e-01,-1.861555360022819072e-01
2.529375392368510278e-01,7.882620194592979690e-01
8.535865116737478830e-02,7.929942370347355940e-01
-6.017878389407269046e-02,7.916571300587145199e-01
-2.161258947857042090e-01,7.703825692484024268e-01
-6.068475848136966055e-01,-5.811939450093381865e-01
-4.587025453377025497e-01,6.166279380999982740e-01
-6.357524948831224654e-01,4.804995513983392197e-01
-7.779704842437603629e-01,5.001538140004932464e-02
-7.472245277250197937e-01,-1.361418404487719780e-01
-7.039041408431245817e-01,2.826640491750744277e-01
6.734041307106694019e-01,3.672084176463891181e-01
2.105642369583939633e-01,-7.477421290595201997e-01
2.665454400271828894e-01,-7.046220969445564641e-01
5.506028019931441531e-01,-5.431512831642513195e-01
6.860619568205840180e-01,-3.204421706338001496e-01
-1.979277012318192697e-01,-6.783052885731197801e-01
-2.978433199026950806e-01,-5.906421687354278527e-01
6.551449987638006123e-01,-1.038327038414162649e-02
6.226130375550754659e-01,-1.474331687837527882e-01
6.620362095195694505e-03,-5.848474007812254349e-01
3.823941405692017348e-01,-3.895714462578768744e-01
1.935234588525746036e-01,5.821914421065562673e-01
4.749686434836673521e-01,3.328535343982187977e-01
4.244355881026948274e-01,3.139389832172362893e-01
4.644149094642400777e-01,-1.172951331298403566e-01
-4.192004698505708005e-01,-3.615887918284748648e-01
-5.264945311957973662e-01,1.992230524071990638e-01
-3.439386159971248857e-01,4.325086617896508057e-01
-4.388600184388777858e-01,3.536155885111612052e-01
2.223345568422098462e-01,-2.836547005306362945e-01
-6.896240719448708256e-02,4.264281925750431079e-01
2.791545419130701533e-01,7.279115242518825746e-02
-4.011150186147184604e-02,-3.535100145042909814e-01
-3.841592477557980723e-01,-1.597999778051411024e-01
-2.793421590401397037e-01,2.266397219216382264e-01
-2.296296503067198624e-01,-1.819581630092237667e-01
-3.409243535505790401e-02,2.526210591659177052e-01
7.168251165693681481e-02,1.500122690175903495e-01
-7.851623354754372341e-02,5.019903040023832724e-02
-1.033519451352529067e-01,-7.345927725191823965e-02
4.878202056324131286e-01,-8.474002170205197082e-01
3.084595519004827979e-01,-9.216124791348948575e-01
-6.187036047309726339e-01,-7.275912546898881672e-01
6.341163185164334637e-01,-6.855601346908469784e-01
4.049166822220982564e-01,9.226290606682582274e-01
9.327972872111022218e-01,1.179438821498449280e-01
8.510587767524656622e-01,2.843415957592738685e-01
7.156751157387114537e-01,5.307408977300829278e-01
8.496056190929877072e-01,-1.388318789533788122e-01
8.052623120254396305e-01,-8.631152128901761755e-02
5.118329123253860802e-01,-6.196871075258962858e-01
-1.242252521720930841e-01,9.487829360403159384e-01
2.240063723613956118e-03,9.161534859092347327e-01
4.367231014538879297e-01,7.165772647867798550e-01
-9.884682031380203071e-01,2.986908713900498016e-02
-9.260690181186280734e-01,-2.065578320326160178e-01
-4.930129356431836030e-01,7.399367121399217373e-01
-8.162107156357287785e-01,3.399679953832320800e-01
-3.181422655942183625e-02,-8.447220252349575409e-01
-1.143742951194317015e-01,-8.014063355650095088e-01
-6.892845761068606691e-01,-4.768141194631169699e-01
6.943756800342024693e-01,2.258707697184565433e-01
-7.023727389889553585e-01,-2.950412818409404725e-01
-7.506718133114621549e-01,9.775432475313215741e-02
-7.452198704284814790e-01,6.722674006265146052e-02
-4.200038212752659761e-01,-5.496935231599695548e-01
-3.466798291295152823e-01,6.354617130287402160e-01
-5.380181684279892185e-01,4.062161129118941338e-01
5.186423125469336037e-01,4.414358829600655842e-01
-6.889683475201396901e-02,6.528951656126215086e-01
-4.753817099456839612e-01,2.388758517730686926e-01
-3.028815694775083833e-01,3.477099658099420676e-01
-1.050288770773926267e-01,4.793782859109059769e-01
1.210057168047499465e-01,5.157992540470572873e-01
2.263749101719736145e-01,4.556892974447884215e-01
4.176937970548901813e-01,-3.849572873134191608e-01
-4.513387158108328467e-01,-3.037447030189373565e-01
1.661657094104279087e-01,-5.232757601276948334e-01
5.985038988007855554e-02,-5.319968459950839001e-01
-1.732702772036584515e-01,-4.152637268263635884e-01
-3.598320749492306958e-01,-1.633586818035585864e-01
-1.884010424547520601e-01,1.436378773605576087e-01
4.441474324773669324e-01,4.645806527424913707e-02
2.198814730239013193e-01,2.168586863604503034e-01
3.542162348030967745e-01,-2.097374803540095339e-02
2.755319398752957907e-02,-2.906814160553432558e-01
2.075863118900285464e-01,-1.363103543683218122e-01
-9.040236238157872695e-02,-1.420601941882918551e-01
-1.791681995781308975e-02,7.024789014629884143e-02
7.218069010940290908e-02,-3.100190192712223847e-02
-2.658310785425406220e-01,9.670580819871640310e-01
3.653143309352456514e-02,9.804927464252198854e-01
-9.055846917028247400e-01,-4.187671687710161073e-01
-9.198316026363404507e-01,9.365898008824977139e-02
-7.237517205920070973e-01,5.348569094123644119e-01
7.280618720637886676e-02,-9.927987175453261148e-01
-6.653331827747547278e-01,-6.742812290091765304e-01
-8.242398802623093212e-01,-3.021331575521430945e-01
2.211344741983876927e-01,8.439930071457566463e-01
8.936702409246406464e-01,-2.462793801796889503e-01
8.882980069262526035e-01,4.865388297799153744e-02
6.956551484897218751e-01,4.889621819957882809e-01
3.328178030399748244e-01,7.137034309851585379e-01
-3.628358447764261085e-01,6.878696811356642682e-01
5.518582720336348002e-01,5.642997293319050867e-01
-6.894996222041500644e-01,2.819100815283653305e-01
6.557422727186690281e-01,-5.387254348125133374e-01
-1.813102058425563878e-01,-8.266536666350257079e-01
4.334829475999912862e-01,-6.820261476837008452e-01
7.026740193276356239e-01,2.287989193966882273e-01
8.407825838822162445e-02,-7.620217909043521809e-01
-5.226975511439232447e-01,-5.542884403827926798e-01
-1.423486003087110485e-01,6.626402191081642856e-01
6.430910795899028587e-01,-3.237410344592470124e-01
-6.259803465511051268e-01,-2.885442583315542264e-01
-2.443594277584806018e-01,-6.505780981570612465e-01
-2.705228380588751147e-01,-5.758768604359053578e-01
-1.456139819096923527e-01,-5.978899900952739932e-01
4.589283844826607672e-01,-4.300959808052778333e-01
4.544230003004465224e-01,4.066230682919295680e-01
3.301805255560447128e-01,4.664127514416151477e-01
5.542201337677613582e-01,7.400802372803028106e-02
4.763047986759745833e-01,-2.905953611027419226e-01
3.744003612945545623e-01,2.932674103362430396e-01
4.292282205251581328e-01,-1.287875083384824038e-01
9.141435034477933541e-02,-4.604371789888804800e-01
-3.757068261047527002e-01,5.086124698005883848e-01
2.661069816488871309e-01,-2.411438115588986908e-01
-4.996690499610683678e-01,-2.468944302902780219e-01
-8.410447332341808302e-02,-3.495889920890902225e-01
-5.162130346390249036e-01,1.613450615019490497e-01
-3.784596682054450212e-01,-1.425719444506365341e-01
-4.426970211245267461e-01,3.275395889810592265e-02
-2.044586312513540505e-01,4.437547447510521992e-01
-5.465787286998663452e-02,3.802028710358731911e-01
1.966157389682666456e-01,9.526596612027263961e-03
7.477534784373927879e-02,-8.479235911878682530e-02
-5.870755893844633796e-03,2.165598748584257049e-01
-2.251414647428284788e-01,1.292500512201019136e-01
-1.377040395917575322e-01,1.526782650463508195e-01
-1.002156167332238779e+00,3.610348577677892079e-01
-7.113425904326898808e-01,-7.038345207580474217e-01
-9.965531577912130068e-01,-4.611924527677190716e-02
-2.865312666555807630e-01,-9.532149030163780123e-01
4.169114520497201881e-01,-8.746690339243354817e-01
-8.228128068444855447e-01,-3.638574942256431188e-01
6.932696805368961934e-01,-5.617949226207656910e-01
1.396826278223252671e-01,-8.230448493076403249e-01
-2.863375878528274729e-02,-8.241217181644273637e-01
-4.385754335918326530e-01,-6.772385755967368359e-01
-3.890587735343328246e-01,8.525237717428846285e-01
7.767589866822860456e-01,-2.778642027414426896e-01
3.240520809410558228e-02,8.906762048768844808e-01
5.631355015219972060e-01,6.914909998125440271e-01
8.013372542831079803e-01,2.349548693942482003e-01
6.754340508480201066e-01,4.869498840091083247e-01
7.430428454285912254e-01,3.248590307972045732e-01
-3.362965682959854208e-01,7.988622726070585545e-01
2.795316050086466553e-01,7.868951582496908070e-01
-2.458614581421020850e-01,7.801949752997512366e-01
-6.013502641283067218e-01,4.714386823062958753e-01
-6.805357536031730881e-01,3.026826893538762664e-01
-7.200580861856995529e-01,-1.537582604507847228e-01
-5.803110423448205601e-01,-3.792868672055925150e-01
3.888894193781147202e-01,6.529032150392064526e-01
3.679004892345723032e-01,-5.844134140335515148e-01
-1.294902448361770764e-01,-6.221092649259554186e-01
5.850288261064959805e-01,-3.434300696285839671e-01
6.823453824146694657e-01,4.729850224753150839e-02
1.114165776546047204e-01,6.817256535612394863e-01
-2.670463422393483111e-01,-5.126772308972000758e-01
5.600306688356325724e-01,3.604386894776483597e-03
4.940937390946506524e-01,-1.466983885056984960e-01
4.522501109196002678e-01,-2.564176762377582408e-01
9.166636836533093025e-02,-4.619111581928568300e-01
2.622049664526246437e-01,-3.558889198659543340e-01
4.281112885195137996e-01,2.533446219719047154e-01
2.058643311595153291e-01,5.053855413330815560e-01
-5.038612584895058033e-01,-1.236279919391469195e-01
-5.407236362611534952e-01,1.015677708005438690e-01
-4.010622817277975649e-01,3.507317893294739641e-01
-1.403982096230607657e-01,4.695536308224301791e-01
3.002455832244479983e-01,1.650655192747897126e-01
-3.116671249207407790e-01,2.775327368037908693e-01
-2.810638283509631075e-01,-1.822756126524412157e-01
-1.429180915957641296e-01,-2.405891009609490705e-01
-1.062825633963560001e-01,2.218019593851641713e-01
-8.249405066576602497e-02,-6.099550231390672705e-02
8.087537726091009738e-02,9.468780815765782954e-02
1.449103201073230311e-02,3.302223053473366671e-02
-1.082627812600285566e-01,-1.043162872970723631e+00
-7.476444927405101470e-01,-7.616988595911072801e-01
-9.779720300483178974e-01,-4.526728023085652836e-02
8.970920369744166400e-01,-4.040633156560315964e-01
6.382459316348928491e-01,7.195510207046468265e-01
9.494927322704470596e-01,-9.503348609682689754e-03
8.697498492054414054e-01,3.669062364256929776e-01
-4.311504803176208767e-01,-8.279299322471188605e-01
-6.484957486646535374e-01,-6.209196617000360963e-01
3.924217710440624507e-01,7.450693983190771474e-01
-2.356281229649287712e-01,8.341567172699073662e-01
9.427497750246371933e-02,8.350636654837321204e-01
-7.798139588588485216e-01,3.375761733837987499e-01
-8.084859379552168379e-01,1.504037931474061507e-01
-6.311408184266474874e-01,5.096398199298084464e-01
-4.180800059594579343e-01,6.678103756892266318e-01
-9.368291989491832339e-02,-8.138512242548399112e-01
4.956747681729599675e-01,-5.814801856537556990e-01
6.926971688693188689e-01,-3.688746714945820293e-01
-6.513450278907034763e-01,-3.473305419582088938e-01
-3.068989303821372805e-01,-6.831769887281834430e-01
-4.747544106636145123e-01,-5.280991226743548816e-01
-5.785138850219272849e-02,-6.618919748093502475e-01
7.738021758002642247e-01,1.646913232182497522e-01
6.923074631771265475e-01,-2.017358278590392906e-01
-3.466327980697841982e-01,-5.148683319716257367e-01
-1.153771604504142401e-01,7.129115145126849740e-01
-6.060644737792628689e-01,7.956532302939646473e-02
-5.635306979111193160e-01,-4.092618096615542600e-02
5.977833881546344985e-01,-1.264531263152616491e-01
3.324364298402085471e-01,-4.074507282845556411e-01
-3.923233843362231715e-02,-4.404547767265095115e-01
5.618494781340741540e-01,2.414015898629440493e-01
3.552785967463417682e-01,5.127299523207705656e-01
-4.549108130362811697e-01,2.849415855580368917e-01
-1.245693265227768159e-01,5.693243997092263253e-01
-2.028251051779109138e-01,-2.944347808845483860e-01
3.077981881180506529e-01,4.172575917892182296e-01
1.481779721719863295e-02,4.554166830112522102e-01
-1.743237960702147538e-01,4.244403641721787301e-01
-2.288583167459778411e-01,3.343117913981734635e-01
-2.648582883472643812e-01,-8.288359769567112123e-02
1.743848059936772277e-01,-3.132460558245737658e-01
2.570658382258941832e-01,-2.517682167112519909e-01
4.316126795791966897e-01,9.395019827941181179e-02
2.153267179366221140e-01,2.930370797183905474e-01
3.137230014771718589e-01,-3.275206777763815802e-02
2.050402030904787676e-01,-1.980930848725359281e-02
4.279406156803912398e-02,1.232258034197082075e-01
-1.842185306092971042e-01,1.091352795195729281e-01
-7.220009544602379314e-01,8.305866109025223931e-01
-1.062257861617460719e+00,-3.927252911182359252e-02
4.729252856266474847e-01,9.486614871989275111e-01
-2.969514589088026457e-01,9.521061523320457631e-01
-9.707331380466281967e-01,-4.168941295099336253e-02
-6.411880923517814246e-01,-7.575690770746074110e-01
-4.336370301004912053e-01,-8.132910122089376248e-01
-5.841246020871544431e-01,-6.994940902806371374e-01
8.153660628257768384e-01,5.965825645622492290e-01
-3.640750041531327641e-01,8.331576726911543718e-01
-6.762362716799700246e-01,4.938076018465634154e-01
-8.218564628944662331e-01,-2.469077049972662544e-02
-7.338254860413180314e-01,-2.862548280215598262e-01
-1.587464543741307632e-01,-7.721715116475463825e-01
1.327021058626772221e-01,-7.904469179210658059e-01
2.169353687051031043e-01,-7.995781721029556754e-01
3.281143859931104356e-01,-7.616868155426906872e-01
9.013047042176908219e-01,-8.148749999065824090e-02
7.379264685613503572e-01,5.209172452004418030e-01
6.730486339219290404e-01,-5.137050462398592421e-01
5.297680579414364432e-01,-5.675884772859886018e-01
4.323154665773138450e-01,7.407323043526682360e-01
-3.955427794887708681e-01,6.641394048539672745e-01
-5.444582108411212262e-01,-2.757842542464058466e-01
-1.385071148284403031e-01,-5.738715360217148120e-01
-3.578650236927556350e-01,-4.529720751485707964e-01
1.166646039379263949e-01,7.305214898183173267e-01
3.257860684495132442e-01,6.443856254184663346e-01
6.239979412586258434e-01,-3.186765798550812989e-01
6.456038909749863830e-01,1.072322829088023788e-01
4.096329577476950923e-01,-3.505628772644514002e-01
5.359919542143768423e-01,-2.139501043749932052e-01
5.590166844991310002e-01,1.693066567772815167e-01
5.293165746163880359e-01,-7.189349403507359904e-02
-6.127925979852042460e-01,7.402825964070057496e-02
-5.397218748398342480e-01,2.599648877195522845e-01
-4.057130562959180842e-01,3.954999773364556437e-01
-3.476968800059870301e-01,-2.045016224881277822e-01
3.316150226106730492e-01,4.568579479211096750e-01
-3.159371954838376961e-01,3.082356552887758339e-01
-5.142786159872726054e-02,4.956658499986204003e-01
2.393324138936894774e-01,3.850620767525610999e-01
8.209871519543568419e-03,4.216499430243884072e-01
-1.462088098627999655e-01,-2.359862752155074683e-01
2.751501327230435404e-02,-2.770923196369501906e-01
1.780745473908414422e-01,-1.711965725388820969e-01
-2.201818447873428175e-01,6.862131692200819366e-02
-4.012653412313660350e-03,-1.146552922291964316e-01
1.476887272913649518e-01,1.789882655123015975e-01
5.387121752233287042e-02,2.085892388090732907e-01
-2.414606284118975266e-01,9.783388831599880708e-01
-8.116799842718279701e-01,-5.820451781042503825e-01
-9.567024775634861422e-01,1.244103905668146465e-01
-8.229128541512447104e-01,-4.276309976263477086e-01
5.304297556333541219e-02,-9.379141968011924790e-01
3.105125969782888129e-01,-8.961564292955320754e-01
-8.685844964797156953e-01,2.244094086169386437e-01
-8.565273822474577248e-01,1.088648734652810160e-02
-6.292724141869615595e-01,-5.785523072166052216e-01
1.203305936608042304e-01,9.365144405460789079e-01
-5.250486616718976762e-01,6.502197446015913762e-01
-4.693626864402826726e-01,6.885877174930545852e-01
-6.821380820612729101e-01,3.945693192453492149e-01
9.573739300272178232e-01,2.148549811612011570e-02
7.997978014278587233e-01,4.789637550152187617e-01
7.633300451898850092e-01,-4.648125748384779876e-01
4.631343541945680542e-01,-6.882636372445656292e-01
8.636289564895025528e-01,1.010473906831547419e-01
4.763371123089033543e-01,7.289240661197153859e-01
2.757428786682353250e-01,7.795729811963083566e-01
-4.789635427847234173e-01,-6.005594318613557414e-01
-6.077657185720446442e-01,-2.228665130695617613e-01
-1.392975384032534847e-01,-6.815010621749814090e-01
-2.649277983812676207e-01,-6.295341030871227650e-01
6.576556693649185936e-01,3.780512498882077632e-01
6.794370782718391899e-01,-2.463261128580990778e-01
3.553599886926981366e-01,-5.429607458364512640e-01
-3.053894079822488394e-01,-4.673943795322937911e-01
6.526796627365206716e-01,1.543147340667766210e-01
1.147497880029029194e-01,-5.291468809160400077e-01
-3.255218508094654961e-01,-3.148485596767626182e-01
5.006443069448881511e-01,-2.901240057291669672e-01
2.432713457831758574e-01,-3.673434242314995157e-01
4.841810881877621764e-01,-1.297036698442368130e-01
-1.592950027628790843e-02,-3.430414687477391644e-01
9.803308461436420485e-02,-3.219984415887247042e-01
-4.681545662733736513e-01,3.802750968855355684e-01
-4.522296675820083323e-01,1.484499478411765439e-01
-2.391856070582304150e-01,5.759040299683038100e-01
-2.724290329318985581e-03,5.846080933858317508e-01
4.071850913551469664e-01,4.524817149663130089e-01
2.566562748936903615e-01,5.295949913578047452e-01
3.783322935787864494e-01,5.164237954032600830e-02
3.479254132195792604e-01,3.058911253411690234e-01
-3.748730999478402381e-01,3.477546907392916054e-01
-5.096470086139779851e-03,4.178141144655258543e-01
-1.911981432983602125e-01,-4.625977470621819854e-02
-1.984792561202341765e-01,2.191451838689239817e-01
6.240465617848873353e-02,2.738415449409289937e-01
1.597982879880202323e-01,9.390618468301095700e-02
9.573105142643474341e-01,4.082596794517704408e-01
4.986702205036183111e-01,8.030619552572300091e-01
-8.320783125100186250e-01,4.970006597799263570e-01
-9.565873962116999696e-01,-1.413234945759009042e-01
1.203624402662623882e-01,8.843073707896719204e-01
-8.858488364811214488e-01,-2.817789931643983059e-01
-4.584348949268832740e-01,-8.376850664060265794e-01
1.862002586074131549e-01,-9.355924552487192569e-01
5.830710486577157514e-01,-7.055109768858836006e-01
4.786543407869308653e-01,6.738178694715750705e-01
7.265852489019271054e-01,4.271384191604356562e-01
6.792673316142811002e-01,-5.266245267280138531e-01
8.164797046676153247e-01,3.557977587310750308e-03
1.837854182994639457e-02,7.989156640698042988e-01
-8.569952281757131640e-01,1.934260425373828252e-01
-3.202911391648200490e-01,7.649654461579878939e-01
-4.842866257390073814e-01,6.375631678462423402e-01
-1.984970562453591547e-01,7.081687510315771705e-01
-6.064389740474680490e-01,-6.075671232734429772e-01
-4.908702581105939267e-01,4.860343113605762877e-01
-6.748099160532476937e-01,2.575106216973317430e-01
-7.010559621110711293e-01,6.598750467032360456e-02
-3.105797700121333271e-01,5.691846072627102515e-01
1.692712382890711187e-01,5.607803487879151616e-01
-3.418589590362758335e-01,4.508383494499637600e-01
-5.545146278176210641e-01,-5.016115800657864332e-01
-6.018732552481986797e-01,-2.219094843499183067e-01
7.043865000219953210e-01,-2.340791542769052047e-01
1.452507133977319898e-01,-7.756753247554376562e-01
-9.795579053923381130e-02,-7.136116689026311688e-01
-3.376285196266910482e-01,-5.634716378474504683e-01
6.610544904699807711e-01,1.910977520886600334e-01
5.674550755433924731e-01,2.225625536765731272e-01
4.017442956437842771e-01,2.951823214141978680e-01
3.548380093706464122e-01,3.257077284182385846e-01
5.507693363800553188e-01,-3.814501183871765733e-02
4.957789528958718717e-01,-3.630531872242110381e-01
1.167020320129714267e-01,-6.390241514656390676e-01
-3.864580132520577527e-01,-3.224799204863275093e-01
-4.066031303471961955e-01,-9.795221444588728121e-02
3.739899896988628791e-01,-5.206525180406111619e-02
2.335364185928074932e-01,-4.816231323949439203e-01
3.068292189851330454e-01,-3.285769460554568977e-01
6.761838593546652676e-02,-4.483463378757999163e-01
2.217565359370754496e-01,-2.616667411890251649e-01
-5.247389582720111967e-02,-3.139460896773342835e-01
-2.786606927852876558e-01,1.740838677717032046e-01
4.322457582590649716e-02,-1.564287048547517434e-01
3.155852962137523782e-02,2.046301296665744562e-01
-1.630419215190730131e-01,9.900204407928422934e-03
-1.070942101888574971e+00,1.779016348964856942e-01
-7.603085654070642629e-01,7.256073086615926204e-01
-9.911889525376117449e-01,-3.269218137918892264e-01
3.516917352561290122e-01,9.410116739501392935e-01
-2.097987203773786224e-01,9.516631633587185890e-01
9.651359422205566529e-01,1.127963953647196788e-01
-5.154047701210209276e-01,-8.460317942953705650e-01
5.544168735306423401e-02,-9.334793181679857943e-01
7.589969727263889965e-01,-4.976485838255815808e-01
8.906542803512838002e-01,-1.975634004184230741e-01
4.930812142899795858e-01,-7.169066600111740906e-01
8.142947288590829391e-01,-1.456975168200060067e-01
8.235180484649027299e-01,1.648472555934434036e-01
3.629565636413152885e-01,-7.217737438598388344e-01
-1.583181680086445942e-01,-8.224747321731384897e-01
-4.636417113351982699e-01,-7.571939413370829541e-01
-8.212453187404525901e-01,2.502840166985691450e-01
-7.932163575403025080e-01,-3.031064870254159271e-01
-7.632139625945005487e-03,8.763231100017476738e-01
-5.396301624048277512e-01,6.128042494263366002e-01
1.150240056101398123e-01,8.144779644929118767e-01
5.069965633073936218e-01,5.874163865780953619e-01
5.221709891336401288e-01,-4.346410774196932114e-01
5.483780712559082060e-01,-2.862981290691993808e-01
-5.410668066353627736e-01,-4.353722654008961856e-01
-3.494518586496467294e-01,-5.553370414845824055e-01
-4.628544619896632906e-01,-4.567320728685273501e-01
1.586724952375680175e-02,-5.751298418843585614e-01
2.593075749073231462e-01,-4.657931894276344242e-01
2.723319566841704842e-01,6.495506665057659834e-01
5.016468540455448766e-01,3.945286245061189745e-01
5.678610505170186284e-01,1.758982194422263612e-01
-6.569476930032052131e-01,2.357770066113947308e-02
-1.889529201247741874e-01,6.473965045459535439e-01
-4.063090008613811643e-01,3.950728470123588409e-01
-5.195602057734848289e-01,1.635999749882886545e-01
4.816400058293767161e-01,1.225341186714107300e-01
9.153032343871950194e-02,5.514468421953472310e-01
-1.004482357514585450e-01,4.831395823027979097e-01
3.198595805704371187e-01,2.651919373503322519e-01
3.507950194291830082e-01,-5.577368996486143510e-02
4.274525460186205661e-02,3.703115879372929076e-01
2.791995302973432000e-02,-4.427670365882762082e-01
-4.759321619399651815e-01,-1.314427178322672141e-01
-2.715876591053183464e-01,1.445469278738452656e-01
-1.197120862105870293e-01,1.945519346168360086e-01
-2.319753216470478718e-01,-2.466346831591634259e-01
-2.916611079608117385e-01,-1.071182036686415262e-01
8.623552249183805141e-02,-2.941960165765378915e-02
-6.377469721630044108e-02,-1.205898975562911951e-01
-8.976104616410383041e-01,4.910330503529523050e-01
-3.518118219557185289e-01,-8.997036491850013418e-01
-8.403594849199185202e-01,-1.910709500994323684e-01
-6.299136099369184727e-01,-5.986542813043028710e-01
-5.806411308234411539e-01,6.784588445077773811e-01
-4.727851378702090934e-01,7.093911586270585934e-01
-2.729480262087783521e-02,8.824044384524512008e-01
-3.209357983801123387e-02,8.310456853646471798e-01
-5.992217117423713768e-01,5.071880190250074305e-01
-7.085305538915086521e-01,-7.085136330681152117e-02
-7.024536052751796378e-01,2.506528069037149836e-02
-6.426619127488634176e-01,2.897071689307920694e-01
-3.233010894667650015e-01,6.275585636074337836e-01
2.470732509266632404e-01,7.296877251155549082e-01
4.147869899487804934e-01,7.076678275603229817e-01
5.582299560631233115e-01,6.384483051375056117e-01
8.146309292225807352e-01,3.764481919915010355e-01
6.543286209679353149e-01,5.103502183738990450e-01
8.514415754748974052e-01,2.101385858297396825e-01
8.768522455696148299e-01,-3.303076955573545637e-01
6.680426659826504965e-01,-6.869939283823222054e-01
5.581578217945070142e-01,-7.506664743847387689e-01
8.173709455779338828e-01,-3.767381080927682535e-01
7.818811923147210574e-02,-8.701445702724742715e-01
-2.495033565939301645e-01,-7.523015292665745646e-01
2.957631724222813396e-01,-7.970418370015126541e-01
7.611612775869188718e-01,-7.450909956608561813e-03
-4.875979848946946360e-01,-4.620065197170126203e-01
1.370286042606299604e-01,-7.141771598921886621e-01
2.981056303680221786e-01,-6.247626100661164417e-01
6.507478853544625963e-01,1.219488088795225716e-01
-2.781499830606355417e-01,4.406659826486067355e-01
-1.143232609896165965e-02,5.112120561835442611e-01
4.365379877863067026e-01,3.902816209758478427e-01
5.920033857601537663e-01,-2.072706752166863509e-01
-2.422497338658761989e-01,-5.266198760551722424e-01
1.021915171141307005e-02,3.757827505434135906e-01
2.994294465703002395e-01,3.056457593247641213e-01
3.170164403963674493e-01,1.811312545675535235e-01
4.042263575567185963e-01,-1.978167258605766365e-01
3.624048185348181517e-01,-6.732574761808866881e-02
5.714391420160332136e-02,-4.845194125390270834e-01
1.561500334765386910e-01,-3.500685802972212102e-01
-3.184740639760345604e-01,-3.134097587092941062e-01
-3.069751114918296553e-01,1.354326711657131144e-01
-3.610085370643913993e-01,-1.458898147957101155e-01
-2.911139727036285429e-01,-9.079558536941904900e-02
-1.473145745648972993e-01,-2.625967796011695610e-01
-2.073266943400736001e-02,1.432091363360946112e-01
-9.656990559333670805e-04,-8.352050730360206787e-02
5.357339297868713990e-01,-8.778313590636394048e-01
9.657497941706322253e-01,2.513785070309713099e-01
-9.530924546407144593e-01,2.569534317812688373e-01
-7.674758483611062720e-01,-5.293514709984800115e-01
-8.452731945088785004e-01,-4.059401270785357729e-01
-9.249737936405215688e-01,-1.494764060599098332e-01
-3.088747519672538355e-01,9.160639696413307442e-01
-7.801216031764820480e-01,5.036507270547008197e-01
-4.067220916213615811e-01,-7.554986316612501973e-01
-5.874466723178671801e-01,-5.635857929522840593e-01
-1.609127416937731758e-01,-8.072037550954540563e-01
1.478940148928232501e-01,-8.120594519615644824e-01
-6.270242253727543735e-01,-4.115010909291109131e-01
-6.476128896294413018e-01,5.687877499128725090e-01
-7.389964977355288900e-01,1.543269057493133756e-01
5.218667915929732226e-01,-5.686947865953428938e-01
-4.361965975753507446e-02,-7.109539255887200593e-01
-2.934221753657643150e-01,-5.966522159841465278e-01
-5.425009597027148356e-01,5.627473558701466816e-01
-6.463596141132961215e-01,-7.844604255621465128e-02
-1.250620629543204854e-01,8.008452257259311979e-01
4.830350679026931826e-01,7.016213434680145244e-01
6.265462416312955751e-01,5.748507168625409669e-01
3.127132492765370420e-01,7.480856465079943618e-01
6.883004047966021499e-01,-3.042870078228045450e-01
7.606617388157931314e-01,7.284185957603001027e-02
6.809183905405366000e-01,3.255142832012135612e-01
2.938891292654715048e-01,-5.490194556175492790e-01
4.366612836727227220e-01,-4.401451842604298115e-01
-3.525532743053313989e-01,5.722270458829624706e-01
-1.373325045715102083e-02,6.503791725095748877e-01
2.286540571138542532e-01,5.992485497085311419e-01
1.685128154160321079e-01,-4.988666920644396208e-01
-5.001424029045949127e-02,-4.781492979193734949e-01
5.721024425260905488e-01,-4.276086602356323797e-03
5.447987975642715197e-01,1.392750871815143510e-01
4.280132895632589585e-01,2.749134364602107139e-01
1.417746597126445275e-02,5.348411819472879136e-01
-3.593740000627339559e-01,3.314578422222851928e-01
-4.012800658123950592e-01,-1.005337247270729067e-01
3.889759257631495992e-01,1.292530196588371205e-01
2.453246817286401649e-01,3.367043476024759729e-01
2.455091388456756285e-01,-1.695223320045835813e-01
2.197200434918637202e-01,-6.558606495633531597e-02
-1.056724806956997748e-01,-2.190902637769855388e-01
-3.194492057226716031e-01,9.336475852829174971e-02
-1.680801196625866245e-01,3.168932988264874240e-01
1.984437883235907508e-03,-1.158275708153549619e-02
-1.807514247096308480e-01,9.006578461688893866e-02
3.475134844697156528e-02,2.728954883923755959e-01
-1.020281222057229931e+00,-4.719760706955569152e-01
1.637866361339734289e-01,1.048064518733665684e+00
-7.222142701381746299e-01,6.866078857994399876e-01
-1.010627425007820213e+00,-1.681197672577119245e-02
7.146871656616237134e-01,-6.708019177676661782e-01
9.562455400088581969e-01,-1.615355864095445737e-01
4.925387944174017818e-01,-7.772354047663202481e-01
1.339709624197157334e-01,-8.747113042216296819e-01
-2.231860316713355219e-01,-8.549263866102924103e-01
-3.247214522095492883e-01,-8.126712206403982064e-01
8.926962386396111171e-01,1.540342059591265911e-01
7.541521817091769719e-01,-3.627284260894472756e-01
3.699544753641992312e-01,-7.033650446326787931e-01
7.959498767544241904e-01,3.519853907151204164e-01
7.893220927069142245e-01,2.223819298433085123e-01
7.474904408690473678e-01,-9.264734790622904115e-02
3.117174814295479157e-01,8.064260186744018899e-01
5.898865736018941153e-01,4.909624156347579538e-01
4.455653191754982978e-01,5.582129618962429207e-01
-6.277883793968652704e-01,5.583155871578892038e-01
-3.392289374741417340e-01,7.563487614465627118e-01
-1.071324218099993647e-01,7.973667741835057665e-01
2.456249925294814174e-01,6.526135153881243989e-01
-7.134919507273237427e-01,-5.188121565109753419e-01
-8.172686084830131925e-01,-1.001989237324770049e-01
5.278229607728657236e-01,-3.125764459592416111e-01
7.569336753830149811e-02,-6.873015930923537242e-01
-5.074222427043286743e-01,-5.707661184978313207e-01
-1.059742230652849920e-01,7.177059556034831589e-01
-6.244761548054170719e-01,-3.930120536811373411e-01
-6.913400872322184032e-01,7.886028244360324124e-02
-1.204928923678931854e-02,-5.982530268680407159e-01
2.309625984518416109e-01,-4.513966460298434735e-01
4.528459953152241813e-01,7.205714229564869067e-02
2.509148812886399238e-01,4.011020038197691262e-01
3.665593845804581141e-01,2.182024038909551877e-01
-4.950411330654335695e-01,3.930553049720701964e-01
-1.652900601014766768e-01,5.261899682521616883e-01
-5.308146095946331133e-01,6.547375111171907514e-02
-3.437981037104720361e-01,3.813708407406745104e-01
-2.537689152730845388e-01,3.209472717788293128e-01
2.853098277114320958e-01,-1.493267807252875445e-01
-4.190703967335141639e-02,2.073716234129114322e-01
2.276890950774524969e-01,-8.307558871835037800e-03
9.519400805142744226e-02,6.450538322059572172e-02
-4.586686248366893537e-01,-3.090455020386165264e-01
-4.313742357349729661e-01,-2.292140046117082663e-01
-2.511125332665678500e-01,-2.152600397030157153e-01
-1.236364454527795476e-01,-3.412858285524797419e-01
-1.593060423042835239e-01,-2.792715530398401924e-01
4.242010188096000389e-01,9.350680047236930026e-01
5.991877560196152697e-01,7.819470508363460803e-01
-7.488950867984405235e-01,-6.916706857325216617e-01
-3.276038739699090874e-01,-9.203909689062421684e-01
8.015233067709081061e-01,4.527159442645066201e-01
9.265615079136637622e-01,-1.112506571311929204e-01
-5.282180528212928605e-01,8.388180427573139752e-01
-1.000081252688629130e+00,1.391244562772727955e-01
2.627721622290398740e-01,8.014581888041021340e-01
4.726208026478841140e-02,8.434211624010775621e-01
-7.226245616380282399e-01,6.036623594905554668e-01
7.988627535776141597e-01,2.644099217809166014e-01
-4.594809802592362269e-01,-7.350318489539575673e-01
7.719775969911728541e-01,-3.686750531725814239e-01
7.659868684903101688e-01,-1.904585323813733078e-01
3.375931146568625363e-01,-7.657896677821222076e-01
5.424584950113658932e-01,-6.269373377856222174e-01
6.020245600776301664e-01,-4.999937582689525373e-01
-8.923630897923078287e-01,-2.373745674750770696e-01
-1.917690193931552434e-01,-7.595038647315548452e-01
-8.695135560272746478e-01,-1.298379304422270508e-01
-5.359685384077658155e-01,6.303130756621039277e-01
-7.201414865280266753e-01,3.963988197701793226e-01
-2.739073257152158103e-01,6.765853816128655218e-01
6.031070550157877630e-01,2.424985394386314497e-01
5.958570191899935642e-01,1.247331638496183559e-01
5.259357621360440938e-01,-2.824078490224881666e-01
3.002604776951589005e-01,-5.497090311422011544e-01
-9.280853924227126794e-02,-5.788556051961765148e-01
1.110471187748706262e-01,-5.396305106744374580e-01
-4.274690940002213169e-01,-4.187735962336702200e-01
-6.913369396820837620e-01,1.465005238742819460e-01
-6.056070077059179102e-01,-1.757282741339952215e-01
-5.534393102230403816e-01,3.073286315663366630e-01
-5.585859003877250428e-01,7.865328153199653560e-02
6.184044016552937839e-02,5.908568744217617130e-01
2.667756367373861348e-01,-3.621815893989895896e-01
3.581047928134377112e-01,2.829825566246776392e-01
2.636006679801313202e-01,4.092827662729455751e-01
-3.284945747251567516e-01,-2.408345645102334120e-01
-1.926018816775653675e-01,-2.785956305208975303e-01
-6.769245405875944956e-03,4.262515752371470734e-01
-2.861425923696890861e-01,3.148822488958836208e-01
-2.858123493507537249e-01,5.966015405615392869e-02
-2.539009382978216212e-01,1.744881889935710473e-01
8.717886363603677413e-02,3.312004081983374038e-01
2.174885953292189367e-01,-1.923653654029456039e-01
5.444258944468805678e-02,-1.377004865234553177e-01
1.765121462028777510e-01,-2.727110791258951020e-02
-1.265612088838714844e-02,8.819802855557483390e-02
7.131342130518896205e-01,8.489537873576946669e-01
-6.893402285953522668e-01,7.893338154042948140e-01
1.703978715207404571e-01,8.901591878335018970e-01
5.777456990339933235e-02,8.901965805645610796e-01
7.769222866374753123e-01,3.724404654036009843e-01
7.099244930105446105e-01,4.771757005303583488e-01
-7.596057886169644835e-01,-6.961316955666421169e-01
-9.410481246012438739e-01,-3.937629839860080638e-01
-4.549330420059651825e-01,7.766456566204088530e-01
7.978461081078864758e-01,9.823388639429425639e-02
7.682964263510904113e-01,-4.639205425355928392e-01
2.418972237757136545e-01,-9.186973111295561045e-01
7.809890521152259568e-01,-1.170269389562051260e-01
5.482589839298263046e-01,-7.053379680557494424e-01
-8.669763035267813445e-01,-3.431323499842890978e-01
-8.940782671748042088e-01,-4.227003255679527560e-02
-4.199376876366683886e-02,-9.059568886867013227e-01
3.132243858325285402e-01,6.333905767502416850e-01
-5.697720202732116102e-01,-6.252044477763288866e-01
3.067032277832194148e-02,-8.082655533822533656e-01
4.948325110898768031e-01,-5.823175726549405518e-01
5.991119937445178456e-01,-3.607424209181699926e-01
-4.959845128974471051e-01,-5.843873309475960953e-01
-2.374060803657841445e-01,-6.430110160956632459e-01
-7.872667288006938990e-02,-6.558618215869991275e-01
5.563256175354077682e-01,-7.344199818703206484e-02
3.108134443054282881e-01,-5.128858227855088714e-01
4.706473646881818018e-01,-3.006012530977307806e-01
4.012279947412764614e-01,-3.043106983944344202e-01
4.377618098016658466e-01,1.761435082169733324e-01
3.970020283781819925e-01,3.004745481752615355e-01
9.282669096928494734e-02,6.080201351545950761e-01
-5.184460590957824522e-01,6.286065225266972423e-01
-7.524535250168772338e-01,8.390477380241129213e-02
-6.339066012560196084e-01,4.045162462935341652e-01
-5.277509564563191979e-01,4.762833325263778894e-01
1.469882746791904837e-01,4.245524801207471444e-01
-1.720749975585781633e-01,5.056363760494594350e-01
1.507337520820523358e-01,-4.331816202352670730e-01
8.725069293395344705e-03,3.922942816362547380e-01
-5.689309372287765232e-01,-2.902557880150519187e-01
-5.437862152076812228e-01,2.351613040180690894e-01
1.387226878095289828e-01,-3.595579078517330014e-03
-1.662766103000992146e-01,-3.874268977895462540e-01
-2.321637985765055354e-02,-3.090731998194751751e-01
-1.289798792130294469e-01,2.093762661302070172e-01
-3.168042576699018897e-01,-2.348271682151437112e-01
-2.915281856821253514e-01,1.096382753117833703e-01
-4.566183470317414783e-01,-7.015255876415672776e-02
-4.370370966751501718e-01,2.744039486244357826e-02
1.011891833295773147e+00,-2.269474556914488073e-01
5.677278020204699072e-01,-8.483516128185211169e-01
7.100110294185213444e-01,-6.856997636516618533e-01
7.359328970494345423e-01,7.021197667582179669e-01
-6.871796110744420039e-02,-9.382996042076612309e-01
-9.705042147601138369e-01,-3.166699714146553601e-02
-9.437205879752762483e-01,2.159320115232711279e-01
-2.258877724335478787e-01,-8.421581338482070356e-01
-5.568675657614808872e-01,-6.357170214372073191e-01
-8.035261504962828427e-01,-3.303778018991748167e-01
-7.105994255022867190e-01,-4.397583967978654362e-01
2.786164612795904438e-01,-8.216520459099938556e-01
8.067196809277646929e-01,3.360492000950223157e-01
8.386339417694931297e-01,-9.004739470513190014e-02
7.221333065006715901e-02,-7.677618412213322863e-01
4.337771766506339222e-01,-6.258632656741499600e-01
1.785954444300980326e-01,-6.917754383634701076e-01
6.856114420573161672e-01,-2.919748298625223226e-01
4.498991926025617816e-01,7.621381030439535742e-01
-7.635548526393295399e-01,4.559757674999981303e-01
-1.087845782324563665e-01,9.171672885423635124e-01
3.639847827601170455e-02,8.570817480338035477e-01
-7.693035634410549939e-01,2.741804674307989909e-01
-4.004419992798879391e-01,7.281870441852698050e-01
4.703003403870575916e-01,5.718608067788274463e-01
6.815290251543181244e-01,-5.097946429062792575e-04
5.626357276263359575e-01,3.482714902359835829e-01
-2.012684139866445787e-01,-5.434054789394786589e-01
-4.297463185079488657e-01,-4.159882580012145281e-01
7.949616613267060372e-02,6.453904960491604337e-01
-5.585331687828775094e-01,4.027460702249687219e-01
-4.095067804465072347e-01,5.649710130898731864e-01
-7.200959287114394591e-02,6.315203390434952491e-01
-4.442442128296771875e-01,4.270058800388933373e-01
5.256174160349048607e-01,2.774449191764076852e-02
3.980023244939858151e-01,-3.148415364565733676e-01
6.420139382764789016e-02,4.591412841139091428e-01
4.424393858708916549e-01,-4.270362680657578680e-03
2.633797930422683842e-01,2.658311666045440891e-01
3.241286970678915469e-01,9.290459584809074300e-02
3.128506638168065263e-02,-4.325240721091909157e-01
2.152764941559056899e-01,-3.082682584295287631e-01
-5.566830247212238847e-01,-9.328935079963608656e-02
-4.465496118447427332e-01,-1.889379137985736368e-01
-1.730400714011019192e-01,3.749927725580225468e-01
-2.396930608196734258e-01,2.799285427596364118e-01
-3.743841348321105822e-01,4.859616059291890083e-02
-2.205768286526063882e-01,2.539463506862933012e-02
3.673940550055219273e-02,-2.591476478043120979e-01
-1.456350505276360861e-02,-1.114354705542289631e-01
6.682330498358908244e-01,8.630922079788960755e-01
-1.099631741214542657e+00,-1.649174722523714109e-01
-2.771032851805803679e-02,1.013644967374239148e+00
-6.884168293010590745e-01,7.694707455138666274e-01
8.167314458007698397e-01,4.643004418791968901e-01
9.066116307995478740e-01,1.634084775401029588e-01
9.199168493611182829e-01,-7.088653461250032928e-02
-9.073978563375237893e-01,-3.088993730631901524e-01
-7.687322474367281888e-01,5.058433279469728427e-01
8.223399347279927163e-01,-4.257432059167014504e-01
5.272159994635055025e-01,6.463748538808226085e-01
5.608448135900425680e-01,-7.447117188419036804e-01
-5.471488822798610263e-01,6.266472049284619317e-01
-7.583177386550024046e-01,2.268655182571983897e-01
6.320798032654585674e-02,7.455857510836217950e-01
-2.201139232800703449e-01,7.144520978365249686e-01
-5.977847159170470714e-01,-5.918312108729034682e-01
-9.354986823231152548e-02,-8.569367069254876235e-01
-2.608444287277225659e-01,-8.021583922125061772e-01
2.563121246891603700e-01,6.580236503607242993e-01
6.568010345651613680e-01,-4.329636532558723827e-01
2.122638198153575240e-01,-7.852684922473738283e-01
-7.030527855372071810e-01,-1.542518834682977957e-01
-4.288003295967256490e-01,-5.970464309172573980e-01
6.095786865122576614e-01,-3.688639806070685007e-02
5.235683482624772234e-01,-4.015386825581033214e-01
4.593140966999196828e-01,-4.802405554565162826e-01
2.365774561607598137e-01,-6.373112722903924166e-01
-4.851200131306768748e-01,-3.287160720139253867e-01
-3.139916507518967781e-01,-4.667901632545742308e-01
-1.388118541886657620e-01,-5.390990001301629864e-01
1.786787822121438940e-01,-5.360550540556295873e-01
2.527784104097404172e-01,-4.421729059601832157e-01
4.239332201705766079e-01,4.039728173714953741e-01
4.568264905520021402e-01,2.314192962389637065e-01
4.479156035101964362e-01,1.109546897250697078e-01
-3.372810552984529253e-01,5.229164185013561728e-01
1.265925675845970544e-01,4.900382590054704335e-01
-5.212763704564612466e-01,1.043820652687817985e-01
-4.474188340663758368e-01,2.059637690812404220e-01
-1.669921595980646545e-01,4.841967265237848150e-01
-4.344171578816189982e-01,5.744101851269795261e-04
-7.954689439050241506e-02,4.324223002512547764e-01
2.761930393551536578e-01,-5.920800131021340673e-02
-1.438843990140793450e-01,-2.249072754728161094e-01
1.445203458696335541e-01,-1.643536717556502713e-01
1.499518376226235683e-01,-5.000281391983017742e-02
-1.947736359834066344e-01,-7.126228044970106534e-02
-4.272426181405907832e-03,1.841385883969040016e-01
-2.287860308651652186e-01,2.605231700241739112e-01
-1.576142285057700043e-01,1.132110102376098437e+00
1.131413644586040324e+00,7.299990846567437630e-02
5.861327532112702299e-01,9.236683261544592627e-01
4.580696558013174768e-01,-9.656920272822206996e-01
-6.938686437171646126e-01,-7.569361166216133086e-01
-9.479583151961531451e-01,-3.388792972986544583e-01
1.017203308161712894e+00,-2.276792195852938849e-01
6.218664188737770271e-01,-7.616815481600440751e-01
-6.594646485462447583e-01,7.441628925341563505e-01
-3.533900186050349390e-01,-8.576688511561519901e-01
8.756346051033963018e-01,4.181365283472020522e-01
-7.486997497405915025e-01,5.116648561782434212e-01
1.433435099692643433e-01,8.993007386437111839e-01
-1.488818967911570076e-02,-8.472993693191827047e-01
-7.760825803376306675e-01,2.028373993392757479e-01
-3.857389123748078963e-01,7.496069253553135914e-01
7.773936389004455494e-01,2.076692236649299306e-01
6.459801591397202891e-01,-4.762061902667679147e-01
-6.108719916781109038e-01,-4.517813363769756507e-01
-3.331538618261095652e-01,-6.401941427934620954e-01
-6.478824322304508332e-01,-3.193280189300087835e-01
2.149562467568081614e-01,-6.757497336832886115e-01
6.421247619031350551e-01,3.721558248644521449e-01
6.603689699746831954e-01,-3.354724904714560807e-02
3.624780567986445878e-01,-5.236115311737989941e-01
4.628963947327574546e-01,-4.285837508475586199e-01
3.131220651311600323e-02,-5.729501644848985498e-01
-4.633459710490435146e-01,5.352575829687390430e-01
3.157530538413664822e-01,5.925419583710421767e-01
-3.674231468570313824e-02,6.666910478821924668e-01
1.140836832352503938e-01,6.161628348152904389e-01
-3.258019524483310447e-01,5.510628378180226772e-01
4.465073001091274807e-01,-2.080888249147186952e-01
4.530078639502745363e-01,-6.258000984017128565e-02
4.604042628281284077e-01,9.213039603441849912e-02
3.589644696192765827e-01,3.508137203692140438e-01
1.775794797628807153e-01,4.397944945640184788e-01
-6.265531327926977534e-01,1.374444618074549540e-02
-5.798262585433502370e-01,-6.076820989678465706e-02
-3.702962599390340892e-01,3.588274018825757805e-01
-1.845497932375162187e-01,-4.123723097750992550e-01
-2.911554485919775614e-01,-3.791197502911791140e-01
-3.972829499749155890e-01,7.059540966484810498e-02
-3.158414445784206159e-01,-2.109271353297568763e-01
-2.212531706353389471e-01,3.325632290036389938e-01
7.781086983122252609e-02,-2.918029524023958432e-01
-1.063829664445213458e-01,-2.116791536808491081e-01
1.650478457642739760e-01,2.173048585762185625e-01
-9.326937510148090860e-03,2.974610830615594809e-02
-5.253350504225134943e-02,1.694892416603135943e-01
-1.840104754233813367e-01,-1.099044994033427702e+00
9.909749298175957177e-01,3.129303616946912392e-01
-6.044185277034840320e-01,8.757350790938648322e-01
1.311622447803227620e-01,1.015563006439052618e+00
6.491646678777021062e-01,7.695348371259811415e-01
-1.053067142040465809e+00,8.468747985257388255e-03
9.246222037211988543e-01,-2.085514476924576199e-01
-9.014189201321336498e-01,3.740623300097461468e-01
3.951928837521961890e-02,8.695932413594033017e-01
-2.125060714188695687e-01,8.553357270985859628e-01
8.827970106095021086e-01,1.463806358310657807e-01
4.239003710739974173e-01,7.179369011331365735e-01
3.898826312052010579e-01,-8.099180115087293297e-01
-5.496302446029877053e-01,-6.809253002023077928e-01
-7.759917144590862126e-01,-4.343456331226559497e-01
2.063636588762886304e-02,-8.435232972788113681e-01
1.653650949510835633e-01,-8.148598330024987568e-01
-3.154796907874913847e-01,-7.368088346908329145e-01
-8.554149564393679350e-01,5.363833194089820400e-02
-6.516450657101323651e-01,-4.118888333100563792e-01
-6.426750195989211489e-01,-3.658245416594133603e-01
-7.550233021033717629e-01,-9.507637394370942185e-02
7.605507778262152740e-01,-9.216719242285524583e-02
5.372978653825152273e-01,-4.637569902898829310e-01
-1.833697120777756095e-01,-6.168574937153560311e-01
3.136978051637036580e-01,-6.009797636229113893e-01
7.199365398516309744e-01,9.637845270355639704e-02
4.772798504709699907e-01,4.975900957671540170e-01
6.086322243855332159e-01,2.633254243976473341e-01
7.258222316993201417e-02,-5.770768943899715619e-01
5.565149564186412379e-01,-1.792195783252687469e-01
4.410154732868600269e-01,3.352875633200818606e-01
1.075867322425447248e-01,-4.408792031220619689e-01
2.548786336435911459e-01,-3.357009540166117079e-01
4.191291870367270800e-01,-5.351824774212133456e-02
-4.868819287145432217e-01,5.275683952408720678e-01
-5.897393879426205965e-01,1.839726960134218936e-01
-4.197013884284114815e-01,4.665696581476536653e-01
-1.513772879195794396e-01,5.256091685125948709e-01
2.669537613814875754e-01,-1.755758752329732997e-01
2.916045885244150648e-01,1.496352986319272882e-01
1.233510835124972671e-01,3.212955129632062423e-01
-4.094079494837054578e-01,3.627301117049496759e-01
-4.824632661624325136e-01,1.371045956724998571e-01
-3.125575958938440757e-01,-2.005234895027064312e-01
-1.650307651180177582e-01,3.209419035153575073e-01
-4.659740137187888542e-02,-1.738551129455974953e-01
-3.430162994100340312e-01,5.101127030630669273e-02
5.407793656459967957e-02,-2.642440896042010101e-02
-1.371209072688320540e-01,1.679650987223030578e-01
-1.091550865131728942e+00,1.661149302317078691e-01
9.685581366492709288e-01,5.240844273496452210e-01
1.046207841073495626e+00,-8.151525455017566771e-03
-9.625249589398628958e-01,-1.918840088371086272e-01
-8.061819195551245265e-01,-5.592514584885946993e-01
-6.304577588092515894e-01,-7.537393703224807284e-01
-3.677308778555894025e-02,-9.487427758361453023e-01
8.817594155980410520e-01,-1.868089067273843717e-01
1.392905980040938518e-01,9.097890858397283953e-01
-2.242193336147146887e-01,9.132933237077808242e-01
5.836954882358894592e-01,7.037993925186923905e-01
-7.165057011826106992e-01,5.202611422436034250e-01
-6.385884061991181637e-01,5.994614560381750223e-01
-4.042424229673645120e-01,7.583923262938736531e-01
-4.557140186243004432e-01,6.367275045447555737e-01
-1.462327593316100904e-01,7.431504711804777230e-01
5.302492856448963732e-01,6.276143947629573283e-01
7.107830106252851499e-01,3.118007000430610964e-01
1.928639826112464040e-01,-8.615466772420391495e-01
4.423630118793609456e-01,-7.534256652192811154e-01
6.381370321015913394e-01,-4.856312674165026988e-01
-5.316836583204271882e-01,-6.044673679051809634e-01
2.029759936378887075e-01,6.639465918030996727e-01
-7.146836178868368750e-01,-2.305049738343252219e-01
-4.285685241074131402e-01,4.418671617621911518e-01
-6.098274271916839240e-01,-7.100517676635115238e-02
-6.079653623409196905e-01,-2.041404420713884282e-01
-4.917394223912319728e-01,1.763187210480166578e-01
4.159423693634067831e-01,-6.164496941069935732e-01
-2.206129183170853769e-01,-6.355673751409529615e-01
1.261140657999310077e-01,-6.633319428515119798e-01
-1.644805342537118409e-01,5.134076390560591285e-01
5.079215489851129917e-01,3.772055557621512567e-01
2.996021017428928124e-01,4.539102163586383742e-01
-2.174717639371422095e-01,-4.751813117927402019e-01
-3.475938130141679183e-01,-3.020117690659050447e-01
-3.172556159960374100e-02,-5.082821002885893336e-01
1.075178500300837253e-01,4.152778138386430395e-01
-1.913021856815943222e-01,2.379881992678370140e-01
4.780875229315701413e-01,1.248482011750175341e-01
4.460685097757324247e-01,-2.089501689094699632e-01
2.719826610358804242e-01,-3.806511074228400848e-01
3.170829861799049354e-01,-3.455212090733414954e-01
2.563566979916299671e-01,2.265353103660109335e-01
3.247575394100093993e-01,7.690167088144354846e-02
3.037531155057942023e-01,-8.694912812175846495e-02
-2.591733899401855168e-01,-1.308721556671857411e-01
-9.782336770039871954e-02,2.542543327799902386e-02
-5.447855759993271846e-02,-2.074449725217107909e-01
7.666085995806680431e-02,-2.419712059986451891e-01
-1.005702376600560388e+00,-5.378101403248733980e-01
-1.053163870324825169e+00,4.122894019473123395e-01
-6.184298098907137914e-02,-9.812531320319414219e-01
5.189388811556036041e-01,9.209629388340619949e-01
7.246756741373605593e-01,-6.594849804013930283e-01
8.536463526060155127e-01,-4.857393970822135310e-01
-3.424567674301294273e-01,9.477253329421081451e-01
-2.656775574184508382e-01,-8.580806056442562557e-01
3.881310073543591671e-02,-8.323307343814416726e-01
-4.793983547661967992e-01,-7.020306691624167428e-01
-2.107585179906267814e-01,-7.680330757866763447e-01
8.456780832646451085e-01,-1.947605596936915345e-02
7.980012756213333835e-01,-1.685094269910605846e-01
-7.759577033932478773e-01,3.825980710466591606e-01
-6.257728878162276409e-01,5.583229556526513315e-01
5.680009117971135391e-01,-4.553227876757228731e-01
2.206680102586527359e-01,-6.329276917712657324e-01
-4.223023084820426432e-01,6.637908040512402463e-01
-6.253025722650072948e-01,-4.204045307864629488e-01
-7.528357608501885512e-01,-8.400256384339546689e-02
-6.751334698516944233e-01,-2.385709882105236657e-01
-6.613891247268087747e-01,2.590443724459474129e-01
3.407059200088946027e-01,-4.736484920385807817e-01
-5.815706293540954253e-01,-2.169242632522390968e-01
-4.789177761205054007e-01,-3.280695356322930745e-01
-2.247733387860999799e-01,-4.607465883006472973e-01
-5.877427631047865697e-01,5.965582350897410957e-02
7.559500599107572549e-01,3.056005463831265589e-01
5.232893726630452047e-01,6.588826696396383742e-01
7.151803005923937362e-02,7.697015751531750549e-01
-2.075708088403113022e-02,7.528256796608087109e-01
-1.294989677615094037e-01,6.518552997711527519e-01
3.735495287665275277e-01,6.374242012712674210e-01
5.396088097708028331e-01,-2.099251592088342833e-01
5.068968419424936256e-01,4.617762343013478432e-01
6.006668792182331407e-01,2.674278746852781219e-01
5.999186443044043360e-01,5.014314276615904412e-03
2.104837139726963846e-01,-2.951228158553189651e-01
-1.503467622182700913e-01,-3.189753712176419120e-01
-3.297011270283922713e-01,1.869761551154402734e-01
-3.044071319514977669e-01,-6.443038888459520774e-02
-1.340360187412205639e-01,3.953692559377087745e-01
3.932930326469115112e-01,-3.698685418549526455e-02
1.573409873389443048e-01,4.284038743857924714e-01
2.498323969491234031e-01,3.292333966162865888e-01
-1.839233170267065565e-02,-1.575677630477695657e-01
3.058266602495752703e-02,-7.677627749177545757e-02
-4.228473173474024682e-02,1.283355795668061350e-01
1.950763663210235976e-01,1.801870255421910427e-01
1.353860734518042841e-01,1.433294341203728839e-01
-2.752573704694316614e-02,-1.107174462452286123e+00
9.112614010243655915e-01,-4.599541307341192820e-01
-5.860895742149568877e-01,-8.491839570904163859e-01
-2.804578516612282052e-02,1.064001188016227228e+00
8.955830507521158612e-01,-1.961241853295684068e-01
5.635843767888036870e-01,-6.317571717633032602e-01
8.741399888068063229e-01,-4.759014070621650667e-03
-8.496937385975373846e-01,4.328546133831917553e-01
-9.002209917865648947e-01,-4.887679925258126001e-03
-7.208311344554158007e-01,5.445785639968656611e-01
7.438712855517153333e-01,3.764670411609705725e-01
7.834675058770118605e-01,-1.280765022681818466e-01
5.412604444909279167e-01,6.464287360502918300e-01
-1.928900209938081908e-02,8.650798149972176443e-01
6.075983789725577511e-01,4.852885610637734382e-01
4.239398946853981109e-01,6.570555894797750485e-01
8.779734532226345090e-02,7.919951973484020691e-01
-8.378527508936398638e-01,1.614557641101526941e-01
-4.111783877392566344e-02,-7.838057635960843372e-01
3.768342149846071742e-01,-6.146944527676139192e-01
-2.884965365075259913e-01,-6.830401500288787453e-01
-6.127663506954352801e-01,-4.756297729538021546e-01
-5.185750542285972875e-01,-5.341858733338837872e-01
1.910743204445987664e-01,-6.470043163102577877e-01
5.781256312271289000e-01,-3.184857710417935417e-01
-4.793050649667141005e-01,-4.779777959437769841e-01
-6.987557724593883579e-01,2.932238374975083550e-01
-2.373946219649854250e-01,7.257974939440199336e-01
2.022446724250574757e-01,-5.117409669029676644e-01
-9.249551404263210708e-02,-5.291728535966641056e-01
4.406822002648249081e-01,-2.229260971678958536e-01
5.619650399176939759e-01,9.477373182596005030e-02
5.209445320120440481e-01,6.821214764609000170e-03
4.618311188961377045e-01,1.701479879656509486e-01
2.398931170268394919e-01,5.151613339592152618e-01
-5.378135889936916936e-01,-2.234208767791827366e-01
-6.242619649934973147e-02,-3.762601413987529120e-01
-5.401766978357659399e-01,-8.364834582150097730e-02
-3.699221995191875889e-01,5.129346729267377780e-01
-7.791105339325569978e-02,5.495382091924165824e-01
2.630018973362464041e-01,1.536624700834413396e-02
1.914353117624732481e-01,-1.133037109854054397e-01
-4.913377603239710845e-01,9.110635100712567713e-02
-3.375107443549937303e-01,-1.049941171068500961e-01
6.818837938560513845e-02,3.672037173153738232e-01
-2.557419355475782363e-01,4.090446191961134015e-01
-1.810689419802385958e-01,3.300179526741975899e-01
-2.590671249743409787e-01,1.127938510370083414e-01
-9.995594523189102465e-02,-5.214272023153804919e-02
-5.843690093726482820e-02,1.397194747339225995e-01
8.831678565633676037e-01,-4.396321189284991826e-01
3.499395829925603385e-01,-9.335488116034523776e-01
-9.996113003883947412e-01,-6.798089958334917193e-02
6.028935829984730654e-01,7.144796673063673609e-01
1.825437914466706002e-01,8.987612857472722094e-01
-8.643691087731004974e-03,8.948595033874271465e-01
-8.050467120601610960e-01,-4.669135427173384811e-01
-4.795457616962393033e-01,7.245287134070486079e-01
-8.601042892601596934e-01,1.328475099146402827e-01
-7.295758060422334879e-01,3.839810337475029756e-01
-7.738026873319650001e-01,2.284332201980255883e-01
-6.131023001951466656e-01,-6.081374564892113588e-01
-4.448092183760487539e-01,-7.647803073723269396e-01
-7.819818206114573789e-01,-1.633019832206263622e-01
-1.492762634645143083e-01,-8.468432627791960821e-01
-6.204357536685951580e-01,-3.444733552798304177e-01
7.465748471030817512e-01,4.534661465900638455e-01
8.007144608538547814e-01,2.375696378563650069e-01
4.806285215659650278e-01,-5.874497252004156067e-01
3.153645374664838519e-01,-6.745583270773836126e-01
6.114571776912467449e-01,-4.167715633400382869e-01
7.231525086872337971e-01,-1.453636282771999244e-01
7.435028467167725807e-01,-6.971700062511802971e-03
-3.483609693219308912e-01,-5.873168965458451796e-01
-1.201672479203315519e-01,-6.419037905088714746e-01
-4.834908363898230560e-02,-6.445918892646955722e-01
1.404360308925825529e-01,-5.960906173705556865e-01
-5.522293028882563348e-01,4.510797805758358092e-01
-1.417661905874357531e-01,7.373427029278221134e-01
5.811694778473526224e-01,-7.364274080222338315e-02
5.940185556554553603e-01,3.808776404743348665e-01
3.898234157226543872e-01,6.054233493575038594e-01
-3.217469665119236377e-01,-3.289521784732506449e-01
-4.303809533735865611e-01,-1.502538461379483714e-01
-1.781335431808522829e-01,6.004974956004417441e-01
-2.785353267490797147e-01,4.953400918621527205e-01
4.676270001947472887e-01,3.110600387452875371e-01
2.719970888358934080e-01,-2.990575916593427030e-01
9.654952547979440969e-02,-3.478954235887520841e-01
-3.330630818933200121e-01,2.152144438168463181e-01
-3.294211404174867686e-01,8.490097077803306080e-02
-5.586495891205731090e-02,-2.315708743224186017e-01
1.873854290758687202e-01,5.460679929416943912e-01
2.731852368838460499e-01,4.410918607471201458e-01
2.591826771642617433e-01,-9.473295641806527001e-02
-8.803402355422808301e-02,-2.980409606205616790e-03
5.888991966538787565e-02,4.129893313384762621e-01
-5.933050331644401654e-02,2.494410592396328341e-01
2.225118577261890607e-01,1.278013617665189894e-01
9.410025584855359615e-02,2.392485628306323664e-01
-9.293386819517062136e-01,-4.402825922680153603e-01
4.661974670189764636e-01,9.656130412596615198e-01
-8.774249104217205497e-01,4.955156792838917301e-01
9.724699014067144098e-01,2.863480588388679915e-01
-7.347659935839678802e-01,6.151438862626696924e-01
-6.316926339858198736e-01,-6.596055622599519275e-01
4.755805013035306339e-01,-8.015347148308417102e-01
1.105305663015644230e-01,-9.104427132859714833e-01
9.003513736290752467e-01,-8.838425606802065293e-02
8.520270952393989017e-01,-2.169670844832683188e-01
-8.651243101947740932e-01,1.065602879746131021e-01
1.640548948947448127e-01,-8.036095802929613674e-01
-7.542994305489565399e-01,-1.860205016940949807e-01
-5.547812280145376640e-01,-4.854104912388232385e-01
-3.670818401804454845e-01,-6.461993217783689181e-01
-1.520053404483965309e-01,-7.176605817160665035e-01
3.008703227419407544e-01,-6.947491649382243617e-01
5.075379223490422698e-01,-5.642218735596306045e-01
2.043615842224052181e-01,8.826215394388843283e-01
-7.488724859708998371e-01,1.287244573611704967e-01
-1.953512078635899762e-01,7.956698507162925926e-01
7.058251097703005517e-01,3.978678915956002649e-01
-3.882640436393428041e-01,6.696297817384971873e-01
3.162229515597570484e-01,7.058544841101236367e-01
5.106411690368066747e-01,5.567609672450432035e-01
-2.529325982380347532e-02,7.138125419467993282e-01
-6.196177994698491842e-01,2.997994874204737425e-01
-5.309462009259443560e-01,4.280457636061998361e-01
6.752796520504077415e-01,-2.482551846622340352e-01
3.655091587045488245e-03,-5.679713449212256959e-01
3.650760957187200173e-01,-4.555342847608206958e-01
5.695659023151455891e-01,-2.003515791227309106e-01
1.482656101054003195e-01,6.250034044735397476e-01
5.680365660229799163e-01,1.991570795841771935e-01
3.456500684178775429e-01,4.193051348358689534e-01
4.858395870460195387e-01,1.506270663569327095e-01
-3.840423716647070052e-01,4.378510115399917302e-01
4.080593040603959221e-01,-6.800860649592627670e-03
-1.800097210767888922e-01,4.047354139400384798e-01
6.614857621797137766e-02,3.651406010284625192e-01
-6.779756554487963160e-02,-4.504431336596785851e-01
1.947362547991670634e-01,-1.942292524512431173e-01
1.821681537125942885e-01,-3.758829148789637892e-02
1.241747394899381102e-01,8.928197634251319736e-02
-3.382453567403581052e-01,1.750020915089834650e-01
-4.105185094272871815e-01,2.218080234379456520e-02
-2.460823487228472883e-01,-2.720924331360036197e-01
-3.111721860915143134e-01,-2.023343887670246422e-01
-1.308831465016440099e-01,-2.016253420419685319e-02
-3.055784336508728938e-01,-8.777835376954888635e-02
-8.882827713803211900e-01,-5.578054678298334235e-01
-3.995156825220781416e-01,9.158437728345429907e-01
1.999266165334158962e-01,9.624589518045475467e-01
-7.994469978824294554e-01,4.620120765640897131e-01
-1.658371877849767473e-01,8.664354438357716459e-01
-3.774059607744350009e-01,7.760303477141509143e-01
-6.041720666696417386e-01,6.166630467329204945e-01
7.485676611757240417e-01,6.438597222810757970e-01
-6.552876683737888230e-01,4.221580068253769080e-01
-7.848626121045356729e-01,4.379029881062887486e-02
-7.270115165768041843e-01,2.234452114440071135e-01
-3.036836998761661688e-01,-8.876603702762960735e-01
-7.171784433721413166e-01,-1.014610789669784796e-01
9.223791909193420624e-01,-3.820098789021660335e-01
2.532408111362109970e-01,-8.765372528810155828e-01
6.069159156872863670e-02,-8.440605728121982620e-01
-4.957476150455824571e-01,-6.120900687274674068e-01
-2.612987625013017401e-01,-7.515791472222610459e-01
-5.464184824568735221e-01,-4.261229435038588753e-01
-5.756492086442375200e-01,-3.133105172097901403e-01
6.465708971090792234e-01,5.952965354166431799e-01
-4.063786060530614197e-01,3.917901926301121662e-01
1.399867083198954310e-01,7.271564917209234480e-01
-2.426997913510325067e-01,-6.077971415412517509e-01
-7.455130278762781004e-02,6.020050554001683540e-01
3.348227652493624973e-01,6.120380865303712836e-01
7.707017011522655503e-01,1.954766447670041041e-01
2.027288264377455629e-01,5.854084094458857912e-01
5.381672973418518691e-01,4.251563703233390834e-01
5.786763097827593016e-01,-5.478890227400856627e-01
4.505829220357866483e-01,-6.159744719535744650e-01
7.872696059228943000e-01,-2.354374410909825799e-01
7.272118765587182176e-01,-1.543900884111399086e-01
2.869894368267778550e-01,-5.508102503612856138e-01
4.246947574854675889e-01,3.545476652219901048e-01
4.908086284834618507e-01,1.834217462868336090e-01
4.716823581381198172e-01,-3.472159489569838220e-01
5.417439657720605206e-01,-1.405315485081070903e-01
-1.694899293634706816e-01,-4.528116885374408596e-01
1.356440315291143617e-01,-4.267015293817812416e-01
3.079595432783689968e-01,-3.287580292833059969e-01
-3.323864821630469479e-01,1.190465751125463489e-01
-1.243818282480354115e-01,-2.615090001251337282e-01
-2.881826984484533449e-01,-1.063751572571431242e-01
-1.673681228463282100e-01,2.795555034538389494e-01
3.522570101454775005e-01,-4.359844357708281271e-02
1.016423754447761951e-01,-1.456352103785087948e-01
2.466823664266396543e-01,1.518199225112286110e-01
7.489320517224948293e-02,2.205042366077324678e-01
5.688776154500763821e-02,1.455321275280015425e-01


==> _config.yml <==
title: Author support for IMS journal AOP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
